Large Spikes in Stochastic Gradient Descent: A Large-Deviations View

Large loss spikes in stochastic gradient descent are studied through a rigorous large-deviations analysis for a shallow, fully connected network in the NTK scaling. In contrast to full-batch gradient descent, the catapult phase is shown to split into inflationary and deflationary regimes, determined by an explicit log-drift criterion. In both cases, large spikes are shown to be at least polynomially likely. In addition, these spikes are shown to be the dominant mechanism by which sharp minima are escaped and curvature is reduced, thereby favouring flatter solutions. Corresponding results are also obtained for certain ReLU networks, and implications for curriculum learning are derived.

==> ex2.csv <==
lambda, vartheta_cap, G, prob
0,1,0,0.000001
0.004,1,-0.001260131714,0.000001
0.008,1,-0.002524768729,0.000001
0.012,1,-0.003793945772,0.000001
0.016,1,-0.00506769798,0.000001
0.02,1,-0.006346060911,0.000001
0.024,1,-0.007629070548,0.000001
0.028,1,-0.008916763307,0.000001
0.032,1,-0.01020917604,0.000001
0.036,1,-0.01150634605,0.000001
0.04,1,-0.0128083111,0.000001
0.044,1,-0.01411510939,0.000001
0.048,1,-0.01542677962,0.000001
0.052,1,-0.01674336095,0.000001
0.056,1,-0.01806489302,0.000001
0.06,1,-0.01939141597,0.000001
0.064,1,-0.02072297045,0.000001
0.068,1,-0.0220595976,0.000001
0.072,1,-0.0234013391,0.000001
0.076,1,-0.02474823713,0.000001
0.08,1,-0.02610033443,0.000001
0.084,1,-0.02745767427,0.000001
0.088,1,-0.02882030049,0.000001
0.092,1,-0.03018825748,0.000001
0.096,1,-0.0315615902,0.000001
0.1,1,-0.03294034422,0.000001
0.104,1,-0.03432456567,0.000001
0.108,1,-0.0357143013,0.000001
0.112,1,-0.03710959849,0.000001
0.116,1,-0.03851050522,0.000001
0.12,1,-0.03991707012,0.000001
0.124,1,-0.04132934248,0.000001
0.128,1,-0.04274737222,0.000001
0.132,1,-0.04417120996,0.000001
0.136,1,-0.04560090699,0.000001
0.14,1,-0.04703651531,0.000001
0.144,1,-0.04847808762,0.000001
0.148,1,-0.04992567735,0.000001
0.152,1,-0.05137933864,0.000001
0.156,1,-0.05283912643,0.000001
0.16,1,-0.05430509637,0.000001
0.164,1,-0.05577730493,0.000001
0.168,1,-0.05725580936,0.000001
0.172,1,-0.05874066769,0.000001
0.176,1,-0.06023193883,0.000001
0.18,1,-0.06172968247,0.000001
0.184,1,-0.0632339592,0.000001
0.188,1,-0.06474483046,0.000001
0.192,1,-0.06626235858,0.000001
0.196,1,-0.06778660681,0.000001
0.2,1,-0.06931763931,0.000001
0.204,1,-0.07085552118,0.000001
0.208,1,-0.07240031849,0.000001
0.212,1,-0.07395209829,0.000001
0.216,1,-0.07551092863,0.000001
0.22,1,-0.07707687857,0.000001
0.224,1,-0.07865001822,0.000001
0.228,1,-0.08023041875,0.000001
0.232,1,-0.08181815241,0.000001
0.236,1,-0.08341329256,0.000001
0.24,1,-0.08501591369,0.000001
0.244,1,-0.08662609144,0.000001
0.248,1,-0.08824390261,0.000001
0.252,1,-0.08986942523,0.000001
0.256,1,-0.09150273854,0.000001
0.26,1,-0.09314392302,0.000001
0.264,1,-0.09479306046,0.000001
0.268,1,-0.09645023393,0.000001
0.272,1,-0.09811552783,0.000001
0.276,1,-0.09978902796,0.000001
0.28,1,-0.1014708215,0.000001
0.284,1,-0.103160997,0.000001
0.288,1,-0.1048596445,0.000001
0.292,1,-0.1065668555,0.000001
0.296,1,-0.1082827232,0.000001
0.3,1,-0.1100073421,0.000001
0.304,1,-0.1117408084,0.000001
0.308,1,-0.11348322,0.000001
0.312,1,-0.1152346763,0.000001
0.316,1,-0.1169952785,0.000001
0.32,1,-0.1187651296,0.000001
0.324,1,-0.1205443342,0.000001
0.328,1,-0.122332999,0.000001
0.332,1,-0.1241312322,0.000001
0.336,1,-0.1259391442,0.000001
0.34,1,-0.1277568472,0.000001
0.344,1,-0.1295844556,0.000001
0.348,1,-0.1314220855,0.000001
0.352,1,-0.1332698556,0.000001
0.356,1,-0.1351278862,0.000001
0.36,1,-0.1369963001,0.000001
0.364,1,-0.1388752225,0.000001
0.368,1,-0.1407647806,0.000001
0.372,1,-0.1426651041,0.000001
0.376,1,-0.1445763251,0.000001
0.38,1,-0.1464985784,0.000001
0.384,1,-0.1484320011,0.000001
0.388,1,-0.1503767329,0.000001
0.392,1,-0.1523329165,0.000001
0.396,1,-0.154300697,0.000001
0.4,1,-0.1562802225,0.000001
0.404,1,-0.1582716441,0.000001
0.408,1,-0.1602751158,0.000001
0.412,1,-0.1622907945,0.000001
0.416,1,-0.1643188406,0.000001
0.42,1,-0.1663594173,0.000001
0.424,1,-0.1684126915,0.000001
0.428,1,-0.1704788333,0.000001
0.432,1,-0.1725580163,0.000001
0.436,1,-0.1746504179,0.000001
0.44,1,-0.176756219,0.000001
0.444,1,-0.1788756043,0.000001
0.448,1,-0.1810087627,0.000001
0.452,1,-0.1831558867,0.000001
0.456,1,-0.1853171732,0.000001
0.46,1,-0.1874928235,0.000001
0.464,1,-0.1896830429,0.000001
0.468,1,-0.1918880417,0.000001
0.472,1,-0.1941080343,0.000001
0.476,1,-0.1963432404,0.000001
0.48,1,-0.1985938845,0.000001
0.484,1,-0.2008601959,0.000001
0.488,1,-0.2031424095,0.000001
0.492,1,-0.2054407655,0.000001
0.496,1,-0.2077555096,0.000001
0.5,1,-0.2100868934,0.000001
0.504,1,-0.2124351742,0.000001
0.508,1,-0.2148006157,0.000001
0.512,1,-0.2171834878,0.000001
0.516,1,-0.2195840669,0.000001
0.52,1,-0.2220026361,0.000001
0.524,1,-0.2244394856,0.000001
0.528,1,-0.2268949127,0.000001
0.532,1,-0.2293692222,0.000001
0.536,1,-0.2318627265,0.000001
0.54,1,-0.234375746,0.000001
0.544,1,-0.2369086094,0.000001
0.548,1,-0.2394616538,0.000001
0.552,1,-0.2420352251,0.000001
0.556,1,-0.2446296785,0.000001
0.56,1,-0.2472453785,0.000001
0.564,1,-0.2498826994,0.000001
0.568,1,-0.2525420257,0.000001
0.572,1,-0.2552237524,0.000001
0.576,1,-0.2579282853,0.000001
0.58,1,-0.2606560417,0.000001
0.584,1,-0.2634074506,0.000001
0.588,1,-0.2661829531,0.000001
0.592,1,-0.268983003,0.000001
0.596,1,-0.2718080674,0.000001
0.6,1,-0.2746586269,0.000001
0.604,1,-0.2775351764,0.000001
0.608,1,-0.2804382256,0.000001
0.612,1,-0.2833682996,0.000001
0.616,1,-0.2863259393,0.000001
0.62,1,-0.2893117027,0.000001
0.624,1,-0.2923261648,0.000001
0.628,1,-0.2953699189,0.000001
0.632,1,-0.2984435773,0.000001
0.636,1,-0.3015477717,0.000001
0.64,1,-0.3046831547,0.000001
0.644,1,-0.3078504001,0.000001
0.648,1,-0.3110502044,0.000001
0.652,1,-0.3142832873,0.000001
0.656,1,-0.3175503933,0.000001
0.66,1,-0.3208522923,0.000001
0.664,1,-0.3241897812,0.000001
0.668,1,-0.3275636851,0.000001
0.672,1,-0.3309748586,0.000001
0.676,1,-0.334424187,0.000001
0.68,1,-0.3379125883,0.000001
0.684,1,-0.3414410144,0.000001
0.688,1,-0.3450104532,0.000001
0.692,1,-0.3486219299,0.000001
0.696,1,-0.3522765096,0.000001
0.7,1,-0.3559752988,0.000001
0.704,1,-0.3597194479,0.000001
0.708,1,-0.3635101537,0.000001
0.712,1,-0.3673486614,0.000001
0.716,1,-0.3712362681,0.000001
0.72,1,-0.3751743248,0.000001
0.724,1,-0.3791642403,0.000001
0.728,1,-0.3832074841,0.000001
0.732,1,-0.3873055898,0.000001
0.736,1,-0.3914601596,0.000001
0.74,1,-0.3956728677,0.000001
0.744,1,-0.3999454652,0.000001
0.748,1,-0.4042797849,0.000001
0.752,1,-0.4086777461,0.000001
0.756,1,-0.4131413607,0.000001
0.76,1,-0.417672739,0.000001
0.764,1,-0.422274096,0.000001
0.768,1,-0.4269477593,0.000001
0.772,1,-0.4316961761,0.000001
0.776,1,-0.4365219219,0.000001
0.78,1,-0.44142771,0.000001
0.784,1,-0.4464164008,0.000001
0.788,1,-0.4514910137,0.000001
0.792,1,-0.4566547382,0.000001
0.796,1,-0.4619109477,0.000001
0.8,1,-0.4672632138,0.000001
0.804,1,-0.4727153222,0.000001
0.808,1,-0.4782712901,0.000001
0.812,1,-0.4839353861,0.000001
0.816,1,-0.489712151,0.000001
0.82,1,-0.4956064224,0.000001
0.824,1,-0.5016233606,0.000001
0.828,1,-0.5077684788,0.000001
0.832,1,-0.5140476755,0.000001
0.836,1,-0.5204672719,0.000001
0.84,1,-0.5270340537,0.000001
0.844,1,-0.5337553175,0.000001
0.848,1,-0.5406389238,0.000001
0.852,1,-0.5476933573,0.000001
0.856,1,-0.554927795,0.000001
0.86,1,-0.5623521837,0.000001
0.864,1,-0.5699773292,0.000001
0.868,1,-0.577814999,0.000001
0.872,1,-0.5858780398,0.000001
0.876,1,-0.5941805146,0.000001
0.88,1,-0.6027378618,0.000001
0.884,1,-0.6115670819,0.000001
0.888,1,-0.6206869555,0.000001
0.892,1,-0.6301183026,0.000001
0.896,1,-0.6398842901,0.000001
0.9,1,-0.6500107992,0.000001
0.904,1,-0.6605268683,0.000001
0.908,1,-0.6714652305,0.000001
0.912,1,-0.6828629698,0.000001
0.916,1,-0.6947623305,0.000001
0.92,1,-0.707211724,0.000001
0.924,1,-0.7202669942,0.000001
0.928,1,-0.7339930252,0.000001
0.932,1,-0.7484658084,0.000001
0.936,1,-0.7637751379,0.000001
0.94,1,-0.780028176,0.000001
0.944,1,-0.7973542511,0.000001
0.948,1,-0.8159114363,0.000001
0.952,1,-0.8358957663,0.000001
0.956,1,-0.8575544746,0.000001
0.96,1,-0.8812055573,0.000001
0.964,1,-0.9072676787,0.000001
0.968,1,-0.9363077661,0.000001
0.972,1,-0.9691205521,0.000001
0.976,1,-1.006869847,0.000001
0.98,1,-1.051359786,0.000001
0.984,1,-1.105612602,0.000001
0.988,1,-1.175293651,0.000001
0.992,1,-1.273121423,0.000001
0.996,1,-1.439678753,0.000001
1,1,-8.46885746,0.000001
1.004,1,-1.441701962,0.000001
1.008,1,-1.27716879,0.000001
1.012,1,-1.18136708,0.000001
1.016,1,-1.113714954,0.000001
1.02,1,-1.061494895,0.000001
1.024,1,-1.019042528,0.000001
1.028,1,-0.9833366219,0.000001
1.032,1,-0.9525740629,0.000001
1.036,1,-0.9255920868,0.000001
1.04,1,-0.9015970366,0.000001
1.044,1,-0.8800230942,0.000001
1.048,1,-0.8604527425,0.000001
1.052,1,-0.8425691765,0.000001
1.056,1,-0.8261264028,0.000001
1.06,1,-0.810929682,0.000001
1.064,1,-0.7968222982,0.000001
1.068,1,-0.7836763501,0.000001
1.072,1,-0.7713861794,0.000001
1.076,1,-0.7598635834,0.000001
1.08,1,-0.7490342585,0.000001
1.084,1,-0.7388351173,0.000001
1.088,1,-0.7292122337,0.000001
1.092,1,-0.72011925,0.000001
1.096,1,-0.7115161284,0.000001
1.1,1,-0.703368163,0.000001
1.104,1,-0.6956451922,0.000001
1.108,1,-0.6883209677,0.000001
1.112,1,-0.6813726458,0.000001
1.116,1,-0.6747803793,0.000001
1.12,1,-0.6685269885,0.000001
1.124,1,-0.6625977011,0.000001
1.128,1,-0.6569799482,0.000001
1.132,1,-0.6516632112,0.000001
1.136,1,-0.6466389147,0.000001
1.14,1,-0.6419003615,0.000001
1.144,1,-0.6374427119,0.000001
1.148,1,-0.6332630066,0.000001
1.152,1,-0.6293602397,0.000001
1.156,1,-0.6257354878,0.000001
1.16,1,-0.6223921077,0.000001
1.164,1,-0.6193360194,0.000001
1.168,1,-0.6165761002,0.000001
1.172,1,-0.6141247268,0.000001
1.176,1,-0.6119985195,0.000001
1.18,1,-0.6102193728,0.000001
1.184,1,-0.608815899,0.000001
1.188,1,-0.6078254872,0.000001
1.192,1,-0.6072973078,0.000001
1.196,1,-0.6072968219,0.000001
1.2,1,-0.6079127853,0.000001
1.204,1,-0.6092685977,0.000001
1.208,1,-0.6115416727,0.000001
1.212,1,-0.6149987509,0.000001
1.216,1,-0.6200660334,0.000001
1.22,1,-0.6274856712,0.000001
1.224,1,-0.6387292558,0.000001
1.228,1,-0.6574362548,0.000001
1.232,1,-0.6983585693,0.000001
1.236,1,-0.7223854834,0.000001
1.24,1,-0.6548953318,0.000001
1.244,1,-0.6248007906,0.000001
1.248,1,-0.6042423281,0.000001
1.252,1,-0.5881825953,0.000001
1.256,1,-0.5747673504,0.000001
1.26,1,-0.5631044701,0.000001
1.264,1,-0.552695078,0.000001
1.268,1,-0.5432314714,0.000001
1.272,1,-0.5345102037,0.000001
1.276,1,-0.5263895721,0.000001
1.28,1,-0.5187667924,0.000001
1.284,1,-0.5115648421,0.000001
1.288,1,-0.5047244381,0.000001
1.292,1,-0.4981989167,0.000001
1.296,1,-0.4919508414,0.000001
1.3,1,-0.4859496815,0.000001
1.304,1,-0.4801701799,0.000001
1.308,1,-0.4745911785,0.000001
1.312,1,-0.469194755,0.000001
1.316,1,-0.4639655765,0.000001
1.32,1,-0.4588904086,0.000001
1.324,1,-0.4539577358,0.000001
1.328,1,-0.4491574651,0.000001
1.332,1,-0.444480692,0.000001
1.336,1,-0.4399195122,0.000001
1.34,1,-0.4354668704,0.000001
1.344,1,-0.4311164374,0.000001
1.348,1,-0.4268625077,0.000001
1.352,1,-0.4226999161,0.000001
1.356,1,-0.4186239677,0.000001
1.36,1,-0.4146303786,0.000001
1.364,1,-0.4107152267,0.000001
1.368,1,-0.4068749089,0.000001
1.372,1,-0.4031061057,0.000001
1.376,1,-0.3994057494,0.000001
1.38,1,-0.3957709979,0.000001
1.384,1,-0.3921992115,0.000001
1.388,1,-0.3886879324,0.000001
1.392,1,-0.3852348671,0.000001
1.396,1,-0.3818378713,0.000001
1.4,1,-0.3784949357,0.000001
1.404,1,-0.3752041742,0.000001
1.408,1,-0.3719638135,0.000001
1.412,1,-0.3687721828,0.000001
1.416,1,-0.3656277063,0.000001
1.42,1,-0.3625288947,0.000001
1.424,1,-0.3594743391,0.000001
1.428,1,-0.3564627043,0.000001
1.432,1,-0.3534927238,0.000001
1.436,1,-0.3505631942,0.000001
1.44,1,-0.3476729714,0.000001
1.444,1,-0.3448209656,0.000001
1.448,1,-0.3420061386,0.000001
1.452,1,-0.3392274994,0.000001
1.456,1,-0.3364841017,0.000001
1.46,1,-0.3337750409,0.000001
1.464,1,-0.3310994514,0.000001
1.468,1,-0.3284565041,0.000001
1.472,1,-0.3258454046,0.000001
1.476,1,-0.3232653907,0.000001
1.48,1,-0.3207157308,0.000001
1.484,1,-0.3181957221,0.000001
1.488,1,-0.3157046887,0.000001
1.492,1,-0.3132419808,0.000001
1.496,1,-0.3108069725,0.000001
1.5,1,-0.3083990611,0.000001
1.504,1,-0.3060176656,0.000001
1.508,1,-0.3036622257,0.000001
1.512,1,-0.3013322008,0.000001
1.516,1,-0.2990270687,0.000001
1.52,1,-0.2967463253,0.000001
1.524,1,-0.2944894831,0.000001
1.528,1,-0.2922560708,0.000001
1.532,1,-0.2900456325,0.000001
1.536,1,-0.2878577267,0.000001
1.54,1,-0.2856919263,0.000001
1.544,1,-0.283547817,0.000001
1.548,1,-0.2814249976,0.000001
1.552,1,-0.2793230792,0.000001
1.556,1,-0.2772416842,0.000001
1.56,1,-0.2751804466,0.000001
1.564,1,-0.2731390108,0.000001
1.568,1,-0.2711170317,0.000001
1.572,1,-0.2691141739,0.000001
1.576,1,-0.2671301116,0.000001
1.58,1,-0.265164528,0.000001
1.584,1,-0.2632171152,0.000001
1.588,1,-0.2612875736,0.000001
1.592,1,-0.2593756116,0.000001
1.596,1,-0.2574809454,0.000001
1.6,1,-0.2556032989,0.000001
1.604,1,-0.2537424031,0.000001
1.608,1,-0.2518979958,0.000001
1.612,1,-0.2500698216,0.000001
1.616,1,-0.2482576318,0.000001
1.62,1,-0.2464611836,0.000001
1.624,1,-0.2446802403,0.000001
1.628,1,-0.2429145713,0.000001
1.632,1,-0.2411639512,0.000001
1.636,1,-0.2394281603,0.000001
1.64,1,-0.237706984,0.000001
1.644,1,-0.236000213,0.000001
1.648,1,-0.2343076427,0.000001
1.652,1,-0.2326290733,0.000001
1.656,1,-0.2309643096,0.000001
1.66,1,-0.2293131609,0.000001
1.664,1,-0.2276754409,0.000001
1.668,1,-0.2260509672,0.000001
1.672,1,-0.2244395616,0.000001
1.676,1,-0.2228410501,0.000001
1.68,1,-0.221255262,0.000001
1.684,1,-0.2196820308,0.000001
1.688,1,-0.2181211931,0.000001
1.692,1,-0.2165725895,0.000001
1.696,1,-0.2150360635,0.000001
1.7,1,-0.2135114623,0.000001
1.704,1,-0.2119986359,0.000001
1.708,1,-0.2104974377,0.000001
1.712,1,-0.2090077241,0.000001
1.716,1,-0.2075293541,0.000001
1.72,1,-0.20606219,0.000001
1.724,1,-0.2046060966,0.000001
1.728,1,-0.2031609414,0.000001
1.732,1,-0.2017265946,0.000001
1.736,1,-0.200302929,0.000001
1.74,1,-0.1988898197,0.000001
1.744,1,-0.1974871444,0.000001
1.748,1,-0.196094783,0.000001
1.752,1,-0.194712618,0.000001
1.756,1,-0.1933405337,0.000001
1.76,1,-0.1919784169,0.000001
1.764,1,-0.1906261565,0.000001
1.768,1,-0.1892836433,0.000001
1.772,1,-0.1879507702,0.000001
1.776,1,-0.1866274322,0.000001
1.78,1,-0.185313526,0.000001
1.784,1,-0.1840089504,0.000001
1.788,1,-0.1827136058,0.000001
1.792,1,-0.1814273946,0.000001
1.796,1,-0.1801502208,0.000001
1.8,1,-0.1788819901,0.000001
1.804,1,-0.1776226101,0.000001
1.808,1,-0.1763719897,0.000001
1.812,1,-0.1751300395,0.000001
1.816,1,-0.1738966717,0.000001
1.82,1,-0.1726718,0.000001
1.824,1,-0.1714553395,0.000001
1.828,1,-0.1702472069,0.000001
1.832,1,-0.1690473203,0.000001
1.836,1,-0.1678555989,0.000001
1.84,1,-0.1666719636,0.000001
1.844,1,-0.1654963364,0.000001
1.848,1,-0.1643286407,0.000001
1.852,1,-0.1631688013,0.000001
1.856,1,-0.1620167438,0.000001
1.86,1,-0.1608723955,0.000001
1.864,1,-0.1597356846,0.000001
1.868,1,-0.1586065406,0.000001
1.872,1,-0.157484894,0.000001
1.876,1,-0.1563706765,0.000001
1.88,1,-0.155263821,0.000001
1.884,1,-0.1541642612,0.000001
1.888,1,-0.153071932,0.000001
1.892,1,-0.1519867694,0.000001
1.896,1,-0.1509087102,0.000001
1.9,1,-0.1498376925,0.000001
1.904,1,-0.148773655,0.000001
1.908,1,-0.1477165376,0.000001
1.912,1,-0.146666281,0.000001
1.916,1,-0.1456228269,0.000001
1.92,1,-0.1445861178,0.000001
1.924,1,-0.1435560971,0.000001
1.928,1,-0.1425327092,0.000001
1.932,1,-0.141515899,0.000001
1.936,1,-0.1405056126,0.000001
1.94,1,-0.1395017967,0.000001
1.944,1,-0.1385043988,0.000001
1.948,1,-0.1375133673,0.000001
1.952,1,-0.1365286512,0.000001
1.956,1,-0.1355502004,0.000001
1.96,1,-0.1345779654,0.000001
1.964,1,-0.1336118975,0.000001
1.968,1,-0.1326519488,0.000001
1.972,1,-0.1316980719,0.000001
1.976,1,-0.1307502202,0.000001
1.98,1,-0.1298083479,0.000001
1.984,1,-0.1288724095,0.000001
1.988,1,-0.1279423604,0.000001
1.992,1,-0.1270181568,0.000001
1.996,1,-0.1260997551,0.000001
2,1,-0.1251871127,0.000001
2.004,1,-0.1242801874,0.000001
2.008,1,-0.1233789376,0.000001
2.012,1,-0.1224833224,0.000001
2.016,1,-0.1215933014,0.000001
2.02,1,-0.1207088348,0.000001
2.024,1,-0.1198298832,0.000001
2.028,1,-0.118956408,0.000001
2.032,1,-0.118088371,0.000001
2.036,1,-0.1172257345,0.000001
2.04,1,-0.1163684614,0.000001
2.044,1,-0.1155165151,0.000001
2.048,1,-0.1146698593,0.000001
2.052,1,-0.1138284586,0.000001
2.056,1,-0.1129922777,0.000001
2.06,1,-0.112161282,0.000001
2.064,1,-0.1113354374,0.000001
2.068,1,-0.11051471,0.000001
2.072,1,-0.1096990666,0.000001
2.076,1,-0.1088884744,0.000001
2.08,1,-0.1080829011,0.000001
2.084,1,-0.1072823146,0.000001
2.088,1,-0.1064866836,0.000001
2.092,1,-0.1056959768,0.000001
2.096,1,-0.1049101637,0.000001
2.1,1,-0.1041292139,0.000001
2.104,1,-0.1033530977,0.000001
2.108,1,-0.1025817855,0.000001
2.112,1,-0.1018152484,0.000001
2.116,1,-0.1010534576,0.000001
2.12,1,-0.1002963849,0.000001
2.124,1,-0.09954400237,0.000001
2.128,1,-0.0987962824,0.000001
2.132,1,-0.09805319787,0.000001
2.136,1,-0.09731472194,0.000001
2.14,1,-0.09658082816,0.000001
2.144,1,-0.09585149042,0.000001
2.148,1,-0.09512668295,0.000001
2.152,1,-0.09440638033,0.000001
2.156,1,-0.09369055746,0.000001
2.16,1,-0.09297918959,0.000001
2.164,1,-0.09227225228,0.000001
2.168,1,-0.09156972143,0.000001
2.172,1,-0.09087157325,0.000001
2.176,1,-0.09017778426,0.000001
2.18,1,-0.0894883313,0.000001
2.184,1,-0.08880319149,0.000001
2.188,1,-0.08812234229,0.000001
2.192,1,-0.08744576143,0.000001
2.196,1,-0.08677342694,0.000001
2.2,1,-0.08610531715,0.000001
2.204,1,-0.08544141067,0.000001
2.208,1,-0.08478168638,0.000001
2.212,1,-0.08412612347,0.000001
2.216,1,-0.08347470137,0.000001
2.22,1,-0.08282739982,0.000001
2.224,1,-0.08218419879,0.000001
2.228,1,-0.08154507854,0.000001
2.232,1,-0.0809100196,0.000001
2.236,1,-0.08027900275,0.000001
2.24,1,-0.07965200901,0.000001
2.244,1,-0.07902901967,0.000001
2.248,1,-0.07841001628,0.000001
2.252,1,-0.07779498062,0.000001
2.256,1,-0.07718389473,0.000001
2.26,1,-0.07657674088,0.000001
2.264,1,-0.07597350157,0.000001
2.268,1,-0.07537415957,0.000001
2.272,1,-0.07477869785,0.000001
2.276,1,-0.07418709964,0.000001
2.28,1,-0.07359934837,0.000001
2.284,1,-0.07301542772,0.000001
2.288,1,-0.07243532158,0.000001
2.292,1,-0.07185901406,0.000001
2.296,1,-0.07128648952,0.000001
2.3,1,-0.07071773249,0.000001
2.304,1,-0.07015272774,0.000001
2.308,1,-0.06959146026,0.000001
2.312,1,-0.06903391524,0.000001
2.316,1,-0.06848007807,0.000001
2.32,1,-0.06792993437,0.000001
2.324,1,-0.06738346993,0.000001
2.328,1,-0.06684067078,0.000001
2.332,1,-0.06630152311,0.000001
2.336,1,-0.06576601336,0.000001
2.34,1,-0.06523412811,0.000001
2.344,1,-0.06470585418,0.000001
2.348,1,-0.06418117855,0.000001
2.352,1,-0.06366008841,0.000001
2.356,1,-0.06314257114,0.000001
2.36,1,-0.0626286143,0.000001
2.364,1,-0.06211820563,0.000001
2.368,1,-0.06161133307,0.000001
2.372,1,-0.06110798473,0.000001
2.376,1,-0.06060814891,0.000001
2.38,1,-0.06011181409,0.000001
2.384,0.9915075188,-0.05961896891,0.00000112448816
2.388,0.9725118666,-0.05912960222,0.00000146193748
2.392,0.9539525276,-0.05864370301,0.000001889230004
2.396,0.9358170319,-0.05816126047,0.00000242715666
2.4,0.9180933673,-0.05768226395,0.000003100557547
2.404,0.9007699584,-0.05720670298,0.000003938948019
2.408,0.8838356471,-0.05673456724,0.000004977211746
2.412,0.8672796737,-0.05626584659,0.000006256363275
2.416,0.8510916592,-0.05580053108,0.000007824381995
2.42,0.8352615888,-0.0553386109,0.000009737118765
2.424,0.8197797961,-0.0548800764,0.00001205927568
2.428,0.8046369479,-0.05442491811,0.00001486545864
2.432,0.78982403,-0.05397312671,0.00001824130144
2.436,0.7753323339,-0.05352469307,0.00002228465918
2.44,0.761153444,-0.05307960818,0.00002710686768
2.444,0.7472792252,-0.05263786321,0.00003283406462
2.448,0.7337018116,-0.0521994495,0.00003960856699
2.452,0.7204135954,-0.05176435852,0.00004759029839
2.456,0.7074072163,-0.05133258192,0.00005695825846
2.46,0.6946755522,-0.05090411149,0.000067912026
2.464,0.6822117089,-0.05047893919,0.00008067328591
2.468,0.6700090117,-0.05005705711,0.00009548736957
2.472,0.6580609966,-0.04963845752,0.0001126247968
2.476,0.6463614022,-0.04922313283,0.0001323828074
2.48,0.6349041617,-0.04881107559,0.0001550868695
2.484,0.6236833959,-0.04840227852,0.0001810921499
2.488,0.6126934056,-0.04799673447,0.0002107849341
2.492,0.6019286652,-0.04759443645,0.0002445839807
2.496,0.5913838159,-0.04719537763,0.0002829417951
2.5,0.58105366,-0.0467995513,0.000326345809
2.504,0.5709331546,-0.04640695091,0.000375319451
2.508,0.5610174059,-0.04601757007,0.0004304230937
2.512,0.5513016641,-0.0456314025,0.0004922548633
2.516,0.541781318,-0.04524844211,0.0005614513001
2.52,0.5324518904,-0.04486868291,0.000638687855
2.524,0.5233090326,-0.04449211908,0.0007246792134
2.528,0.5143485209,-0.04411874495,0.0008201794327
2.532,0.5055662514,-0.04374855495,0.0009259818866
2.536,0.4969582363,-0.04338154371,0.001042919006
2.54,0.4885205996,-0.04301770596,0.001171861813
2.544,0.4802495736,-0.04265703658,0.001313719234
2.548,0.472141495,-0.04229953059,0.0014694372
2.552,0.4641928013,-0.04194518316,0.001639997523
2.556,0.4564000278,-0.0415939896,0.001826416546
2.56,0.448759804,-0.04124594533,0.002029743578
2.564,0.4412688504,-0.04090104596,0.002251059102
2.568,0.4339239759,-0.04055928718,0.002491472767
2.572,0.4267220747,-0.04022066487,0.002752121177
2.576,0.4196601233,-0.03988517501,0.003034165462
2.58,0.4127351783,-0.03955281374,0.003338788664
2.584,0.4059443735,-0.03922357734,0.00366719293
2.588,0.3992849177,-0.03889746219,0.004020596532
2.592,0.392754092,-0.03857446486,0.004400230715
2.596,0.3863492476,-0.03825458202,0.004807336407
2.6,0.3800678041,-0.03793781049,0.00524316078
2.604,0.3739072466,-0.03762414722,0.005708953696
2.608,0.3678651241,-0.03731358931,0.006205964047
2.612,0.3619390478,-0.03700613397,0.006735435994
2.616,0.3561266884,-0.03670177856,0.007298605154
2.62,0.3504257753,-0.0364005206,0.00789669471
2.624,0.3448340938,-0.0361023577,0.008530911506
2.628,0.3393494845,-0.03580728764,0.009202442089
2.632,0.3339698405,-0.03551530832,0.009912448799
2.636,0.3286931068,-0.03522641778,0.01066206582
2.64,0.3235172783,-0.0349406142,0.01145239531
2.644,0.3184403983,-0.03465789589,0.01228450355
2.648,0.3134605575,-0.0343782613,0.01315941718
2.652,0.308575892,-0.03410170901,0.01407811952
2.656,0.3037845826,-0.03382823773,0.01504154698
2.66,0.2990848531,-0.03355784634,0.01605058558
2.664,0.2944749691,-0.03329053381,0.01710606765
2.668,0.2899532373,-0.03302629927,0.01820876857
2.672,0.2855180036,-0.032765142,0.0193594038
2.676,0.2811676525,-0.03250706139,0.02055862595
2.68,0.276900606,-0.03225205698,0.02180702212
2.684,0.2727153221,-0.03200012844,0.02310511143
2.688,0.2686102946,-0.0317512756,0.0244533426
2.692,0.2645840513,-0.0315054984,0.02585209198
2.696,0.2606351536,-0.03126279693,0.02730166155
2.7,0.2567621953,-0.03102317142,0.02880227736
2.704,0.252963802,-0.03078662224,0.03035408794
2.708,0.2492386299,-0.0305531499,0.0319571632
2.712,0.2455853653,-0.03032275503,0.03361149332
2.716,0.2420027235,-0.03009543842,0.03531698808
2.72,0.2384894484,-0.02987120101,0.03707347622
2.724,0.2350443112,-0.02965004386,0.03888070516
2.728,0.2316661103,-0.02943196818,0.04073834092
2.732,0.2283536702,-0.02921697532,0.04264596823
2.736,0.2251058408,-0.02900506678,0.04460309089
2.74,0.221921497,-0.02879624418,0.04660913233
2.744,0.2187995379,-0.02859050932,0.04866343631
2.748,0.215738886,-0.02838786411,0.05076526808
2.752,0.2127384871,-0.02818831062,0.05291381535
2.756,0.2097973091,-0.02799185108,0.05510818979
2.76,0.2069143419,-0.02779848784,0.05734742848
2.764,0.2040885967,-0.02760822341,0.05963049576
2.768,0.2013191052,-0.02742106045,0.06195628497
2.772,0.1986049197,-0.02723700176,0.06432362063
2.776,0.1959451119,-0.02705605029,0.06673126051
2.78,0.193338773,-0.02687820916,0.06917789805
2.784,0.1907850128,-0.02670348161,0.07166216481
2.788,0.1882829593,-0.02653187105,0.07418263304
2.792,0.1858317587,-0.02636338105,0.07673781831
2.796,0.1834305743,-0.02619801531,0.07932618242
2.8,0.1810785865,-0.0260357777,0.08194613614
2.804,0.1787749924,-0.02587667225,0.08459604227
2.808,0.1765190052,-0.02572070313,0.08727421856
2.812,0.1743098538,-0.02556787469,0.08997894093
2.816,0.1721467827,-0.02541819141,0.09270844646
2.82,0.1700290515,-0.02527165796,0.09546093661
2.824,0.1679559342,-0.02512827915,0.09823458042
2.828,0.1659267196,-0.02498805997,0.1010275177
2.832,0.1639407102,-0.02485100554,0.1038378623
2.836,0.1619972223,-0.02471712118,0.1066637053
2.84,0.1600955856,-0.02458641237,0.1095031182
2.844,0.158235143,-0.02445888473,0.1123541561
2.848,0.1564152498,-0.02433454408,0.1152148612
2.852,0.1546352743,-0.0242133964,0.1180832654
2.856,0.1528945966,-0.02409544783,0.1209573938
2.86,0.1511926088,-0.02398070469,0.1238352676
2.864,0.1495287149,-0.02386917349,0.1267149074
2.868,0.1479023299,-0.02376086088,0.1295943359
2.872,0.1463128803,-0.02365577371,0.1324715806
2.876,0.1447598033,-0.02355391902,0.1353446771
2.88,0.1432425467,-0.023455304,0.1382116717
2.884,0.1417605689,-0.02335993605,0.1410706238
2.888,0.1403133383,-0.02326782274,0.1439196089
2.892,0.1389003333,-0.02317897181,0.1467567211
2.896,0.1375210423,-0.02309339123,0.1495800749
2.9,0.1361749627,-0.02301108911,0.1523878087
2.904,0.1348616017,-0.02293207378,0.1551780856
2.908,0.1335804754,-0.02285635377,0.157949097
2.912,0.132331109,-0.02278393776,0.1606990636
2.916,0.1311130362,-0.02271483469,0.1634262377
2.92,0.1299257994,-0.02264905364,0.1661289055
2.924,0.1287689493,-0.02258660393,0.1688053879
2.928,0.1276420449,-0.02252749507,0.1714540431
2.932,0.1265446531,-0.02247173676,0.1740732675
2.936,0.1254763487,-0.02241933893,0.1766614977
2.94,0.1244367142,-0.02237031172,0.1792172111
2.944,0.1234253396,-0.02232466545,0.1817389281
2.948,0.1224418224,-0.0222824107,0.1842252123
2.952,0.1214857671,-0.02224355823,0.1866746723
2.956,0.1205567853,-0.02220811903,0.1890859623
2.96,0.1196544958,-0.02217610433,0.1914577828
2.964,0.1187785239,-0.02214752555,0.1937888818
2.968,0.1179285016,-0.02212239437,0.196078055
2.972,0.1171040676,-0.02210072267,0.1983241468
2.976,0.1163048667,-0.0220825226,0.2005260504
2.98,0.1155305502,-0.0220678065,0.2026827084
2.984,0.1147807753,-0.02205658699,0.2047931132
2.988,0.1140552055,-0.0220488769,0.2068563069
2.992,0.11335351,-0.02204468933,0.2088713818
2.996,0.1126753638,-0.02204403761,0.2108374801
3,0.1120204476,-0.02204693532,0.2127537946
3.004,0.1113884475,-0.0220533963,0.2146195674
3.008,0.1107790552,-0.02206343465,0.216434091
3.012,0.1101919679,-0.02207706473,0.2181967074
3.016,0.1096268876,-0.02209430116,0.2199068079
3.02,0.1090835218,-0.02211515883,0.2215638328
3.024,0.1085615828,-0.0221396529,0.2231672712
3.028,0.1080607881,-0.0221677988,0.2247166602
3.032,0.1075808598,-0.02219961226,0.2262115842
3.036,0.1071215249,-0.02223510927,0.2276516753
3.04,0.106682515,-0.02227430611,0.2290366116
3.044,0.1062635663,-0.02231721936,0.230366117
3.048,0.1058644195,-0.0223638659,0.2316399608
3.052,0.1054848198,-0.02241426288,0.2328579561
3.056,0.1051245165,-0.0224684278,0.2340199602
3.06,0.1047832633,-0.02252637842,0.2351258726
3.064,0.1044608181,-0.02258813285,0.2361756348
3.068,0.1041569429,-0.02265370949,0.2371692295
3.072,0.1038714036,-0.02272312709,0.2381066794
3.076,0.1036039701,-0.0227964047,0.2389880464
3.08,0.1033544163,-0.02287356171,0.2398134307
3.084,0.1031225198,-0.02295461788,0.2405829695
3.088,0.1029080619,-0.02303959325,0.2412968366
3.092,0.1027108277,-0.02312850826,0.2419552408
3.096,0.1025306059,-0.02322138369,0.2425584255
3.1,0.1023671885,-0.02331824066,0.2431066669
3.104,0.1022203713,-0.02341910068,0.2436002738
3.108,0.1020899534,-0.02352398562,0.2440395859
3.112,0.1019757373,-0.02363291772,0.244424973
3.116,0.1018775288,-0.02374591961,0.2447568342
3.12,0.1017951369,-0.02386301432,0.2450355962
3.124,0.1017283738,-0.02398422525,0.2452617131
3.128,0.1016770549,-0.02410957622,0.2454356645
3.132,0.1016409987,-0.02423909146,0.245557955
3.136,0.1016200267,-0.02437279561,0.245629113
3.14,0.1016139634,-0.02451071374,0.2456496895
3.144,0.1016226363,-0.02465287133,0.2456202576
3.148,0.1016458756,-0.02479929432,0.2455414106
3.152,0.1016835146,-0.02495000909,0.2454137618
3.156,0.1017353892,-0.02510504246,0.2452379431
3.16,0.1018013382,-0.02526442174,0.2450146038
3.164,0.101881203,-0.02542817468,0.2447444104
3.168,0.1019748278,-0.02559632952,0.2444280446
3.172,0.1020820592,-0.02576891499,0.2440662031
3.176,0.1022027466,-0.0259459603,0.2436595964
3.18,0.1023367419,-0.02612749518,0.2432089478
3.184,0.1024838994,-0.02631354988,0.2427149927
3.188,0.1026440759,-0.02650415515,0.2421784774
3.192,0.1028171309,-0.02669934228,0.2416001584
3.196,0.1030029258,-0.02689914312,0.2409808018
3.2,0.1032013248,-0.02710359005,0.2403211818
3.204,0.1034121942,-0.02731271603,0.2396220807
3.208,0.1036354026,-0.02752655458,0.2388842872
3.212,0.1038708209,-0.02774513983,0.2381085963
3.216,0.1041183222,-0.02796850647,0.2372958085
3.22,0.1043777818,-0.02819668983,0.2364467284
3.224,0.1046490772,-0.02842972585,0.2355621647
3.228,0.104932088,-0.0286676511,0.2346429293
3.232,0.1052266959,-0.0289105028,0.2336898364
3.236,0.1055327847,-0.02915831882,0.2327037018
3.24,0.10585024,-0.0294111377,0.2316853428
3.244,0.1061789499,-0.02966899869,0.2306355768
3.248,0.1065188041,-0.0299319417,0.2295552212
3.252,0.1068696944,-0.03020000739,0.2284450929
3.256,0.1072315145,-0.03047323712,0.227306007
3.26,0.10760416,-0.03075167302,0.2261387774
3.264,0.1079875285,-0.03103535795,0.2249442151
3.268,0.1083815194,-0.03132433556,0.2237231285
3.272,0.1087860338,-0.0316186503,0.2224763226
3.276,0.1092009749,-0.03191834741,0.2212045984
3.28,0.1096262474,-0.03222347297,0.2199087528
3.284,0.1100617581,-0.03253407389,0.2185895778
3.288,0.1105074153,-0.03285019795,0.2172478605
3.292,0.1109631291,-0.03317189382,0.2158843822
3.296,0.1114288114,-0.03349921105,0.2144999184
3.3,0.1119043758,-0.03383220013,0.2130952383
3.304,0.1123897374,-0.03417091247,0.2116711044
3.308,0.1128848131,-0.03451540046,0.2102282723
3.312,0.1133895215,-0.03486571747,0.2087674905
3.316,0.1139037828,-0.03522191786,0.2072894996
3.32,0.1144275187,-0.03558405704,0.2057950326
3.324,0.1149606526,-0.03595219146,0.2042848143
3.328,0.1155031095,-0.03632637866,0.2027595612
3.332,0.116054816,-0.03670667728,0.2012199812
3.336,0.1166157,-0.03709314706,0.1996667734
3.34,0.1171856913,-0.03748584894,0.198100628
3.344,0.117764721,-0.03788484502,0.1965222256
3.348,0.1183527218,-0.0382901986,0.1949322381
3.352,0.1189496279,-0.03870197424,0.1933313272
3.356,0.119555375,-0.03912023778,0.1917201455
3.36,0.1201699003,-0.03954505632,0.1900993353
3.364,0.1207931423,-0.03997649835,0.1884695294
3.368,0.1214250413,-0.04041463368,0.1868313502
3.372,0.1220655387,-0.04085953354,0.1851854101
3.376,0.1227145777,-0.04131127061,0.1835323114
3.38,0.1233721025,-0.04176991902,0.1818726458
3.384,0.1240380593,-0.04223555443,0.1802069948
3.388,0.1247123952,-0.04270825404,0.1785359295
3.392,0.1253950589,-0.04318809664,0.1768600105
3.396,0.1260860007,-0.04367516266,0.1751797877
3.4,0.1267851721,-0.04416953419,0.1734958006
3.404,0.127492526,-0.04467129505,0.1718085782
3.408,0.1282080168,-0.04518053083,0.1701186387
3.412,0.1289316003,-0.04569732891,0.16842649
3.416,0.1296632336,-0.04622177856,0.1667326292
3.42,0.1304028751,-0.04675397095,0.1650375429
3.424,0.1311504849,-0.04729399919,0.1633417072
3.428,0.1319060243,-0.04784195845,0.1616455875
3.432,0.132669456,-0.04839794595,0.159949639
3.436,0.1334407439,-0.04896206104,0.1582543063
3.44,0.1342198537,-0.04953440528,0.1565600235
3.444,0.1350067521,-0.05011508246,0.1548672146
3.448,0.1358014074,-0.05070419873,0.1531762931
3.452,0.1366037893,-0.05130186258,0.1514876624
3.456,0.1374138688,-0.05190818499,0.1498017156
3.46,0.1382316183,-0.05252327946,0.1481188358
3.464,0.1390570118,-0.05314726209,0.1464393962
3.468,0.1398900243,-0.05378025166,0.1447637599
3.472,0.1407306326,-0.05442236971,0.1430922802
3.476,0.1415788149,-0.05507374064,0.1414253007
3.48,0.1424345506,-0.05573449175,0.1397631553
3.484,0.1432978206,-0.0564047534,0.1381061683
3.488,0.1441686075,-0.05708465904,0.1364546547
3.492,0.1450468951,-0.05777434534,0.1348089199
3.496,0.1459326688,-0.05847395228,0.1331692603
3.5,0.1468259153,-0.05918362326,0.1315359628
3.504,0.1477266231,-0.05990350522,0.1299093057
3.508,0.1486347819,-0.06063374872,0.128289558
3.512,0.1495503831,-0.06137450809,0.12667698
3.516,0.1504734197,-0.06212594156,0.1250718235
3.52,0.1514038861,-0.06288821134,0.1234743315
3.524,0.1523417783,-0.06366148381,0.1218847385
3.528,0.1532870941,-0.06444592963,0.1203032709
3.532,0.1542398326,-0.06524172389,0.1187301467
3.536,0.1551999948,-0.06604904626,0.1171655758
3.54,0.1561675833,-0.06686808115,0.1156097602
3.544,0.1571426022,-0.06769901788,0.1140628941
3.548,0.1581250577,-0.06854205084,0.1125251638
3.552,0.1591149574,-0.0693973797,0.1109967482
3.556,0.1601123107,-0.07026520955,0.1094778187
3.56,0.1611171291,-0.07114575113,0.1079685392
3.564,0.1621294256,-0.07203922104,0.1064690666
3.568,0.1631492152,-0.07294584194,0.1049795505
3.572,0.1641765149,-0.07386584277,0.1035001337
3.576,0.1652113435,-0.074799459,0.1020309521
3.58,0.1662537218,-0.07574693287,0.1005721349
3.584,0.1673036728,-0.07670851366,0.09912380466
3.588,0.1683612214,-0.07768445794,0.09768607761
3.592,0.1694263946,-0.07867502988,0.09625906354
3.596,0.1704992218,-0.07968050152,0.09484286606
3.6,0.1715797343,-0.08070115309,0.0934375827
3.604,0.1726679659,-0.08173727339,0.092043305
3.608,0.1737639528,-0.08278916003,0.09066011869
3.612,0.1748677334,-0.08385711992,0.08928810376
3.616,0.1759793486,-0.08494146954,0.08792733462
3.62,0.177098842,-0.08604253542,0.08657788017
3.624,0.1782262596,-0.08716065452,0.08523980398
3.628,0.1793616502,-0.0882961747,0.08391316435
3.632,0.1805050654,-0.08944945518,0.08259801445
3.636,0.1816565595,-0.09062086703,0.08129440245
3.64,0.1828161898,-0.09181079371,0.08000237158
3.644,0.1839840166,-0.09301963162,0.07872196033
3.648,0.1851601034,-0.09424779067,0.07745320248
3.652,0.1863445169,-0.0954956949,0.07619612724
3.656,0.1875373272,-0.09676378315,0.07495075932
3.66,0.1887386075,-0.09805250974,0.07371711915
3.664,0.1899484351,-0.09936234521,0.07249522284
3.668,0.1911668907,-0.1006937771,0.07128508235
3.672,0.1923940589,-0.1020473107,0.07008670562
3.676,0.1936300282,-0.10342347,0.06890009662
3.68,0.1948748914,-0.1048227987,0.06772525545
3.684,0.1961287454,-0.106245861,0.06656217848
3.688,0.1973916919,-0.1076932429,0.06541085838
3.692,0.198663837,-0.1091655529,0.06427128427
3.696,0.1999452916,-0.1106634236,0.06314344176
3.7,0.2012361719,-0.112187513,0.06202731309
3.704,0.2025365991,-0.1137385054,0.06092287716
3.708,0.2038467002,-0.1153171133,0.05983010967
3.712,0.2051666077,-0.1169240787,0.05874898313
3.716,0.2064964602,-0.1185601747,0.05767946703
3.72,0.2078364027,-0.1202262078,0.05662152784
3.724,0.2091865866,-0.1219230189,0.05557512912
3.728,0.2105471704,-0.1236514863,0.05454023157
3.732,0.2119183198,-0.1254125269,0.05351679314
3.736,0.2133002079,-0.1272070996,0.05250476904
3.74,0.2146930162,-0.129036207,0.05150411187
3.744,0.2160969344,-0.1309008985,0.05051477162
3.748,0.2175121609,-0.1328022732,0.04953669577
3.752,0.2189389038,-0.134741483,0.04856982931
3.756,0.2203773808,-0.1367197362,0.04761411484
3.76,0.2218278202,-0.1387383011,0.04666949258
3.764,0.2232904611,-0.1407985099,0.04573590041
3.768,0.2247655544,-0.1429017634,0.04481327396
3.772,0.2262533633,-0.1450495355,0.0439015466
3.776,0.2277541641,-0.1472433786,0.04300064947
3.78,0.2292682471,-0.1494849289,0.04211051158
3.784,0.2307959171,-0.1517759131,0.04123105972
3.788,0.232337495,-0.1541181546,0.04036221861
3.792,0.233893318,-0.1565135811,0.03950391078
3.796,0.2354637417,-0.1589642329,0.0386560567
3.8,0.2370491405,-0.1614722715,0.03781857469
3.804,0.2386499092,-0.1640399896,0.03699138096
3.808,0.2402664647,-0.1666698218,0.0361743896
3.812,0.2418992473,-0.1693643566,0.03536751252
3.816,0.2435487226,-0.1721263497,0.03457065947
3.82,0.2452153834,-0.1749587387,0.03378373794
3.824,0.2468997517,-0.1778646591,0.03300665318
3.828,0.2486023813,-0.1808474632,0.03223930805
3.832,0.2503238603,-0.1839107399,0.03148160301
3.836,0.2520648138,-0.1870583376,0.030733436
3.84,0.2538259073,-0.1902943903,0.02999470231
3.844,0.2556078503,-0.1936233459,0.02926529446
3.848,0.2574114,-0.197049999,0.02854510203
3.852,0.2592373662,-0.2005795284,0.02783401151
3.856,0.2610866159,-0.2042175385,0.02713190603
3.86,0.2629600792,-0.2079701077,0.02643866516
3.864,0.2648587556,-0.211843843,0.02575416457
3.868,0.2667837212,-0.2158459438,0.02507827572
3.872,0.2687361371,-0.2199842741,0.02441086547
3.876,0.2707172589,-0.2242674475,0.02375179557
3.88,0.2727284471,-0.228704925,0.02310092218
3.884,0.2747711802,-0.2333071305,0.0224580952
3.888,0.2768470688,-0.2380855857,0.02182315752
3.892,0.2789578722,-0.24305307,0.02119594416
3.896,0.2811055188,-0.24822381,0.02057628123
3.9,0.2832921287,-0.2536137076,0.01996398466
3.904,0.2855200414,-0.2592406125,0.01935885878
3.908,0.2877918481,-0.2651246551,0.01876069449
3.912,0.2901104317,-0.2712886514,0.01816926713
3.916,0.2924790133,-0.2777586035,0.01758433384
3.92,0.2949012108,-0.2845643218,0.01700563036
3.924,0.2973811099,-0.2917402068,0.01643286702
3.928,0.299923352,-0.2993262429,0.01586572374
3.932,0.3025332464,-0.307369276,0.0153038437
3.936,0.3052169109,-0.3159246795,0.01474682526
3.94,0.3079814549,-0.3250585579,0.01419421146
3.944,0.3108352175,-0.3348507128,0.01364547616
3.948,0.3137880868,-0.3453987092,0.01310000554
3.952,0.3168519313,-0.3568235729,0.01255707281
3.956,0.3200412012,-0.3692779733,0.01201580282
3.96,0.3233737851,-0.3829583165,0.01147512142
3.964,0.3268722696,-0.3981232327,0.01093368059
3.968,0.3305658614,-0.4151229973,0.01038974364
3.972,0.3344934514,-0.4344487024,0.009841001354
3.976,0.3387087786,-0.4568195887,0.009284260732
3.98,0.3432897666,-0.4833507234,0.008714879774
3.984,0.348357067,-0.5159101707,0.008125640384
3.988,0.3541160777,-0.5579999143,0.007504185032
3.992,0.3609735402,-0.6174820444,0.006825881724
3.996,0.3700058635,-0.7194438724,0.006025107764
4,0.3948998369,-4.859045125,0.004271702302

==> sim1.csv <==
t,l1,y1,l2,y2,l3,y3,l4,y4,l5,y5,l6,y6,l7,y7,l8,y8,l9,y9,l10,y10,l11,y11
0,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,1,1.333333333,49
1,1.333333323,0.3600000011,1.333333323,6.759999621,1.333333323,6.759999621,1.333333323,0.3600000011,1.333333323,0.3600000011,1.333333323,6.759999621,1.333333323,0.3600000011,1.333333323,6.759999621,1.333333323,0.3600000011,1.333333323,0.3600000011,1.333331901,22.65754816
2,1.333333319,2.433599904,1.33333325,2.433599939,1.33333325,45.69757909,1.333333319,0.1296000019,1.333333319,0.1296000019,1.33333325,45.69757909,1.333333319,2.433599904,1.33333325,2.433599939,1.333333319,0.1296000019,1.333333319,0.1296000019,1.333331239,10.47678357
3,1.333333292,0.8760959846,1.333333223,0.8760960579,1.333332756,308.9147893,1.333333317,0.0466560014,1.333333317,0.8760959799,1.333332756,308.9147893,1.333333292,0.8760959846,1.333333223,0.8760960579,1.333333317,0.8760959799,1.333333317,0.0466560014,1.333330932,4.844424748
4,1.333333283,0.3153945682,1.333333214,0.3153946164,1.33332942,111.2094914,1.333333317,0.3153945581,1.333333308,0.3153945587,1.33332942,2088.225297,1.333333283,0.3153945682,1.333333214,0.3153946164,1.333333308,5.922408336,1.333333317,0.3153945581,1.333330791,2.240041565
5,1.333333279,0.1135420504,1.33333321,0.1135420756,1.333328219,40.03558694,1.333333313,0.1135420429,1.333333304,0.1135420441,1.333306867,751.7687584,1.333333279,2.13206702,1.33333321,0.1135420756,1.333333244,40.03546493,1.333333313,2.132067101,1.333330725,1.035785352
6,1.333333278,0.7675441699,1.333333209,0.7675442301,1.333327786,14.41288675,1.333333312,0.04087513628,1.333333303,0.7675441673,1.333298746,5081.46323,1.333333256,14.41276972,1.333333209,0.7675442301,1.333332811,14.4127704,1.33333329,0.7675441768,1.333330695,0.4789424944
7,1.33333327,5.188597772,1.333333201,0.2763159578,1.333327631,97.42991319,1.333333312,0.01471504937,1.333333295,5.188598022,1.333243854,34338.43664,1.333333101,97.43022901,1.333333201,0.2763159578,1.333332656,5.188600275,1.333333282,0.2763159162,1.333330681,0.2214608392
8,1.333333214,35.07490612,1.333333198,1.867895332,1.333326578,35.07497902,1.333333312,0.005297417889,1.333333239,1.867895389,1.332872775,231637.9673,1.333332049,35.07490085,1.333333198,1.867895332,1.3333326,1.867897393,1.333333279,0.09947373501,1.333330675,0.1024024844
9,1.333332835,12.62696904,1.333333178,12.62696757,1.3333262,237.1030653,1.333333311,0.001907070482,1.333333219,0.6724424074,1.330370989,83486.05053,1.33333167,237.1052307,1.333333178,12.62696757,1.33333258,0.6724435587,1.333333278,0.03581054656,1.333330672,0.04735044202
10,1.333332699,4.54571129,1.333333041,4.545709204,1.333323639,85.35777316,1.333333311,0.01289179587,1.333333211,4.54570942,1.329469117,30151.61647,1.333329109,85.35808577,1.333333041,85.35821272,1.333332572,4.545711169,1.333333278,0.01289179748,1.33333067,0.02189462836
11,1.33333265,30.72895999,1.333332992,30.72896775,1.333322717,30.72910411,1.333333311,0.004641046615,1.333333162,1.636455613,1.329134985,201849.2751,1.333328187,577.0128353,1.333332119,577.0184061,1.333332523,1.636457289,1.333333277,0.08714854078,1.33333067,0.01012397623
12,1.333332318,11.06243418,1.33333266,11.06243318,1.333322385,207.7238055,1.333333311,0.001670776818,1.333333145,0.5891241243,1.326893235,1337295.207,1.333321955,207.7260493,1.333325888,3900.508377,1.333332506,0.5891251041,1.333333276,0.5891240644,1.333330669,0.004681280392
13,1.333332198,3.982480481,1.333332541,3.982478758,1.333320142,74.78143532,1.333333311,0.0006014796679,1.333333138,0.2120847251,1.31182261,8258915.75,1.333319712,74.78227521,1.33328376,26361.26193,1.333332499,0.2120852134,1.33333327,0.2120846756,1.333330669,0.002164602682
14,1.333332155,1.433694618,1.333332498,1.433693506,1.333319334,505.5065326,1.333333311,0.004066002368,1.333333136,0.076350516,1.22246643,3112424.574,1.333318904,505.5117589,1.332999057,9491.275298,1.333332497,1.433693542,1.333333268,1.433692202,1.333330669,0.001000902398
15,1.33333214,0.5161306726,1.333332482,0.5161300956,1.333313874,181.9851754,1.333333311,0.001463760885,1.333333135,0.02748619119,1.163697015,13384967.89,1.333313445,181.9871351,1.332896549,3418.098685,1.333332481,9.691750726,1.333333252,0.5161292287,1.333330669,0.0004628126989
16,1.333332134,0.1858072642,1.333332477,3.489033179,1.333311909,65.51597375,1.333333311,0.009895023125,1.333333135,0.1858065757,1.017095843,5882505.357,1.333311479,1230.169661,1.332859524,23080.9638,1.333332377,3.489033335,1.333333247,0.1858065377,1.333330669,0.000214002479
17,1.333332132,0.06689069535,1.333332439,1.256053033,1.333311201,23.5862605,1.333333311,0.003562208404,1.333333133,0.06689038056,0.8179511942,10208163.76,1.333298191,8314.995811,1.33261024,8313.659878,1.333332339,1.256053215,1.333333245,0.06689035939,1.333330669,0.00009895376922
18,1.333332132,0.02408067925,1.333332426,8.490902139,1.333310947,8.491242304,1.333333311,0.02408052769,1.333333132,0.4521787826,0.7029680308,5955376.168,1.333208389,2993.578359,1.332520014,56089.79215,1.333332325,0.4521796088,1.333333244,0.02408053152,1.333330669,0.0000457557711
19,1.333332131,0.1627849852,1.333332334,57.39836291,1.333310855,57.3981018,1.333333311,0.008668990164,1.333333127,0.1627843947,0.6352713119,3758924.299,1.333176031,20227.94211,1.331914203,20212.15059,1.333332321,0.1627848235,1.333333244,0.008668992121,1.333330669,0.00002115725965
20,1.33333213,0.05860266515,1.333331714,388.010879,1.333310235,387.9918049,1.333333311,0.05860237073,1.333333125,1.100422027,0.4033880782,731725.6694,1.332957566,7283.646634,1.331695886,7287.14553,1.333332319,0.05860259582,1.333333244,0.003120837443,1.333330669,0.000009783020267
21,1.333332129,0.3961530246,1.333327523,139.6843052,1.333306045,139.6804387,1.33333331,0.3961520062,1.333333114,0.3961520134,0.345879556,938.0713776,1.332878901,2623.155491,1.331617174,2627.72718,1.333332318,0.3961527117,1.333333244,0.02109685718,1.333330669,0.000004523623906
22,1.333332125,0.1426152608,1.333326015,944.2471127,1.333304536,50.28635122,1.333333306,0.1426147257,1.333333109,0.1426147563,0.3458018974,4.110244721,1.332850569,944.7725959,1.331588791,947.6134003,1.333332314,0.1426151212,1.333333243,0.1426147278,1.333330669,0.000002091703041
23,1.333332123,0.05134155597,1.333315817,339.9324113,1.333303993,339.9144445,1.333333304,0.0513413027,1.333333108,0.9640752966,0.3458015571,0.01808653863,1.332840365,340.2833153,1.331578555,341.7371889,1.333332312,0.9640761702,1.333333242,0.9640753725,1.333330669,0.000000967193936
24,1.333332122,0.3470680449,1.333312146,122.3779365,1.333300322,122.3729152,1.333333304,0.3470671842,1.333333097,0.347067186,0.3458015569,0.01452857555,1.33283669,122.5625156,1.331574864,123.2414912,1.333332302,0.3470677766,1.333333231,6.517147928,1.333330669,0.0000004472260602
25,1.333332119,2.346174038,1.333310824,827.2327694,1.333299,827.1785137,1.3333333,0.1249441902,1.333333094,0.1249442166,0.3458015557,0.00006393209624,1.332835366,44.1444377,1.331573517,830.0668135,1.333332298,0.1249445286,1.333333161,2.346173539,1.333330669,0.0000002067952883
26,1.333332093,0.8446236855,1.333301888,5591.57269,1.333290066,297.7952279,1.333333299,0.8446226609,1.333333092,0.04497992877,0.3458015557,0.00005135544785,1.33283489,15.89991435,1.331564551,299.3509044,1.333332297,0.8446231915,1.333333136,0.8446226254,1.333330669,0.00000009562119717
27,1.333332084,0.3040649046,1.333241499,2013.063234,1.33328685,107.2110164,1.333333289,0.3040641693,1.333333092,0.3040641655,0.3458015557,0.00004125286326,1.332834718,5.726822871,1.331561318,107.9571219,1.333332288,0.3040646648,1.333333127,5.709646334,1.333330669,0.000000044214805
28,1.333332081,0.1094635025,1.333219745,13604.17604,1.333285692,724.6721469,1.333333286,0.1094631058,1.333333088,2.055472692,0.3458015557,0.00003313764748,1.332834656,2.06268437,1.331560152,38.93347561,1.333332284,2.055472636,1.333333065,2.05547314,1.333330669,0.00000002044472396
29,1.33333208,0.7399713475,1.333072707,91872.3995,1.333277865,260.894969,1.333333285,0.7399705185,1.333333066,13.89498673,0.3458015557,0.0000001458201735,1.332834634,0.742936725,1.331559726,262.2213467,1.333332262,13.89496315,1.333333043,13.89498908,1.333330669,0.000000009453547017
30,1.333332072,5.002193078,1.332080463,33091.80195,1.333275048,93.9274721,1.333333277,0.2663894001,1.333332916,5.002196768,0.3458015557,0.0000001171345968,1.332834626,5.017051549,1.331556894,94.56726135,1.333332112,5.002192299,1.333332893,5.002197732,1.333330669,0.000000004371276979
31,1.333332018,1.800791807,1.33172005,222704.4799,1.333274033,33.81587037,1.333333274,1.800792107,1.333332862,1.800791615,0.3458015557,0.00000009409201378,1.332834571,33.88013937,1.331555872,34.1047281,1.333332058,33.8147247,1.333332839,1.800792004,1.333330669,0.000000002021258517
32,1.333331998,0.6482859068,1.329288649,1481731.001,1.333273668,12.17443648,1.333333255,0.6482852005,1.333332843,0.6482852902,0.3458015557,0.00000007558234113,1.332834206,12.2029355,1.331555499,229.6972049,1.333331693,228.5865001,1.333332819,0.6482854456,1.333330669,0.0000000009346207101
33,1.333331991,0.2333832385,1.313280561,537961.4694,1.333273537,4.383058798,1.333333248,4.38240708,1.333332836,0.2333828194,0.3458015557,0.00000006071386998,1.332834073,82.40629452,1.331552989,1547.005011,1.333329224,82.29133146,1.333332812,4.382404774,1.333330669,0.0000000004321643492
34,1.333331989,0.08401807866,1.307460868,197884.9554,1.333273489,1.577995543,1.3333332,1.577666705,1.333332833,0.08401785686,0.3458015557,0.0000000002671676396,1.332833183,29.68108639,1.33153608,10418.2151,1.333328336,29.62500837,1.333332765,29.62501693,1.333330669,0.000000000199830822
35,1.333331988,0.5679606231,1.305319103,73136.46776,1.333273472,0.5681123947,1.333333183,0.5679600919,1.333332832,0.0302464436,0.3458015557,0.000000000214610729,1.332832863,10.69053692,1.331422199,70123.42986,1.333328016,10.66505726,1.333332445,200.2645453,1.333330669,0
36,1.333331982,0.2044660997,1.304527385,27077.74252,1.333273466,0.2045327054,1.333333177,0.2044656641,1.333332832,0.01088872515,0.3458015557,0.0000000001723927534,1.332832747,3.850519764,1.330655096,470296.1616,1.3333279,72.09494771,1.333330282,1353.770625,1.333330669,0
37,1.33333198,1.382186939,1.304234243,10031.61279,1.333273464,0.0736361822,1.333333175,1.382187425,1.333332832,0.07360770535,0.3458015557,0,1.332832706,26.00245268,1.325484075,3078484.011,1.333327122,25.9543278,1.333315661,487.3608914,1.333330669,0
38,1.333331965,9.34355671,1.304125639,3717.343251,1.333273463,0.0265106127,1.33333316,9.343583196,1.333332831,0.4975875679,0.3458015557,0,1.332832424,175.5936051,1.2922147,1127269.318,1.333326841,9.343616773,1.333310398,175.453278,1.333330669,0
39,1.333331864,3.363685114,1.304077577,23622.88604,1.333273463,0.009544391973,1.333333059,3.363690628,1.333332826,0.1791316147,0.3458015557,0,1.332830521,1185.7665,1.279998475,424076.8966,1.333326741,63.16196466,1.333308503,1185.995992,1.333330669,0
40,1.333331827,22.73843768,1.303821827,8755.468126,1.333273463,0.003436186827,1.333333023,1.21092897,1.333332824,0.06448741405,0.3458015557,0,1.332817714,427.0921243,1.273769587,2494003.137,1.333326058,22.7384615,1.333295692,8016.386262,1.333330669,0
41,1.333331582,8.185850449,1.303708432,55586.634,1.333273463,0.02322573464,1.33333301,0.4359345663,1.333332823,0.4359344561,0.3458015557,0,1.332813085,2883.982633,1.236004899,12708684.28,1.333325813,8.185906249,1.333209093,54162.17773,1.333330669,0
42,1.333331493,55.33612234,1.302988048,351866.575,1.333273462,0.008361765072,1.333333005,2.946915615,1.333332818,0.1569364845,0.3458015557,0,1.332781937,1038.782942,1.008579908,25293026.41,1.333325724,2.946948484,1.332623651,364930.7914,1.333330669,0
43,1.333330896,19.921044,1.29917828,130680.804,1.333273462,0.003010415654,1.333332973,1.060889979,1.333332817,0.05649716353,0.3458015557,0,1.332770718,374.1692545,0.7280226256,13118816.92,1.333325693,1.060909536,1.328682165,131612.2549,1.333330669,0
44,1.333330681,134.6654253,1.29776291,48684.39776,1.333273462,0.001083814522,1.333332962,0.3819205313,1.333332816,0.02033898938,0.3458015557,0,1.332766676,134.7768784,0.5791925386,8258082.647,1.333325681,0.3819303524,1.327260202,47619.79516,1.333330669,0
45,1.333329226,48.47970128,1.297110876,304377.4832,1.333273462,0.0003901965882,1.333332958,0.1374914425,1.333332816,0.007322039965,0.3458015557,0,1.332765215,910.0128651,0.03600175991,12046.97324,1.333325677,2.581808094,1.326745648,17249.85337,1.333330669,0
46,1.333328703,327.7190942,1.293019854,1872058.74,1.333273462,0.002637400951,1.333332956,0.9294414189,1.333332816,0.002635935752,0.3458015557,0,1.33275535,6144.116768,0.03473230442,9837.868498,1.333325649,0.9294580372,1.326559247,6251.246193,1.333330669,0
47,1.333325163,117.9795362,1.267299915,10379667.82,1.333273462,0.0009495211888,1.333332946,0.334599038,1.333332816,0.0009489373617,0.3458015557,0,1.33268899,2213.201436,0.03369472396,8092.041226,1.333325639,0.3346074655,1.326491695,2265.761527,1.333330669,0
48,1.333323889,42.47299508,1.105233482,28775880.24,1.333273462,0.0003418480938,1.333332942,0.1204557004,1.333332816,0.006414809669,0.3458015557,0,1.332665086,797.2712736,0.03284066035,6695.338008,1.333325635,2.261910278,1.326466095,15097.74755,1.333330669,0
49,1.33332343,15.29042458,0.788546579,13872613.47,1.333273462,0.0001230726819,1.333332941,0.8142798684,1.333332816,0.04336406673,0.3458015557,0,1.332656437,5381.835463,0.03276051419,6564.140198,1.333325611,15.29026707,1.326302946,5472.82496,1.333330669,0
50,1.333323265,103.3610556,0.6319204991,8352062.227,1.333273462,0.0008318678795,1.333332932,0.2931408683,1.333332815,0.01561107211,0.3458015557,0,1.33259831,1938.803742,0.03268193805,6435.824277,1.333325446,5.504538907,1.326241035,36446.79418,1.333330669,0
51,1.333322149,698.7020756,0.1146522658,79103.92301,1.333273462,0.0002994903666,1.333332929,0.105530755,1.333332815,0.1055307338,0.3458015557,0,1.332577369,698.4865265,0.03200220246,5355.634323,1.333325386,1.981649669,1.325847177,13215.50762,1.333330669,0
52,1.333314603,251.5360877,0.1137111812,73766.71788,1.333273462,0.0001078229872,1.333332928,0.03799108717,1.333332814,0.03799108386,0.3458015557,0,1.332569787,4714.173477,0.03143628844,4473.923541,1.333325365,0.7133995545,1.32570436,4793.45474,1.333330669,0
53,1.333311886,90.55475601,0.1128335299,68829.16232,1.333273462,0.0007287927612,1.333332928,0.01367679692,1.333332813,0.2568194493,0.3458015557,0,1.332518871,1698.422526,0.03138272793,4389.971018,1.333325357,4.822500984,1.325649925,31883.71655,1.333330669,0
54,1.333310908,32.60042019,0.1120145696,64256.52522,1.333273462,0.0002623811024,1.333332927,0.004923648891,1.333332811,1.736097578,0.3458015557,0,1.332500427,11460.83037,0.03133017227,4307.732943,1.333325305,1.736114227,1.32530536,11567.60072,1.333330669,0
55,1.333310556,220.3681736,0.1055995748,31687.97611,1.333273462,0.001773475704,1.333332927,0.03328383844,1.333332792,0.6249954579,0.3458015557,0,1.332376641,4129.478057,0.03127860094,4227.169376,1.333325286,0.6250061424,1.325180347,4197.97963,1.333330669,0
56,1.333308176,1489.599974,0.1052223307,29713.78674,1.333273462,0.01198720504,1.333332927,0.0119821867,1.333332785,4.224964397,0.3458015557,0,1.332332039,1488.053096,0.03083170549,3545.716275,1.33332528,0.2250040223,1.325132513,27893.2189,1.333330669,0
57,1.333292088,536.271878,0.1048685791,27869.00199,1.333273462,0.004315652185,1.333332927,0.004313588965,1.33333274,1.520988036,0.3458015557,0,1.33231586,10037.492,0.03078925528,3480.449756,1.333325277,1.52100173,1.324831061,10124.92039,1.333330669,0
58,1.333286295,3624.778343,0.1045367814,26144.3903,1.333273462,0.001553727806,1.333332927,0.001552892659,1.333332723,10.28186557,0.3458015557,0,1.332207446,3617.283561,0.0304211787,2927.455406,1.333325261,0.5475650363,1.324721634,3676.138939,1.333330669,0
59,1.333247147,1304.995776,0.1042255085,24531.46522,1.333273462,0.01050189395,1.333332927,0.01049754551,1.333332612,3.701473976,0.3458015557,0,1.332168375,1303.70279,0.03038612939,2874.280534,1.333325255,3.701477473,1.324681903,1334.846021,1.333330669,0
60,1.333233053,469.8408099,0.1017625013,12730.52003,1.333273462,0.003780908182,1.333332927,0.00377911792,1.333332572,1.332531607,0.3458015557,0,1.332154294,469.8817535,0.03035171663,2822.131161,1.333325215,25.0215627,1.324667477,484.7128899,1.333330669,0
61,1.333227975,3175.378731,0.1004820463,6713.081426,1.333273462,0.001361208439,1.333332927,0.001360483004,1.333332558,0.4797117457,0.3458015557,0,1.332149179,3168.543535,0.03005317082,2379.604803,1.333324945,9.007836376,1.324662238,176.0123341,1.333330669,0
62,1.333193657,21457.04168,0.09980620781,3569.445641,1.333273462,0.009200624858,1.333332927,0.0004897740807,1.333332553,3.24284609,0.3458015557,0,1.332114685,21362.90699,0.03002467993,2336.899533,1.333324847,3.242848386,1.324660336,63.91510404,1.333330669,0
63,1.332961918,7726.111259,0.09944667851,1906.242645,1.333273462,0.00331242326,1.333332927,0.0001763187407,1.333332518,21.92160003,0.3458015557,0,1.331882068,143875.2356,0.02999670028,2295.000079,1.333324812,21.92126475,1.324659605,424.3167461,1.333330669,0
64,1.332878473,2782.497684,0.09942397422,1794.203976,1.333273462,0.02238919691,1.333332927,0.001191913681,1.333332281,7.89178297,0.3458015557,0,1.330312994,961847.8992,0.02975385889,1939.010944,1.333324576,148.184945,1.324655019,154.0820439,1.333330669,0
65,1.332848421,1002.163215,0.09940260432,1688.773698,1.333273461,0.008060593466,1.333332927,0.008057329676,1.333332196,2.841044927,0.3458015557,0,1.319922422,348313.2652,0.02954865153,1640.486554,1.333322975,1001.703684,1.324653258,1022.896394,1.333330669,0
66,1.332837598,360.9548093,0.09938249011,1589.559367,1.333273461,0.002901987387,1.333332927,0.002900639863,1.333332165,19.20541526,0.3458015557,0,1.316156434,127211.9857,0.02952900932,1611.535767,1.333312156,6770.990865,1.324641563,6790.289788,1.333330669,0
67,1.332833699,130.0082979,0.09922233403,851.219511,1.333273461,0.00104477801,1.333332927,0.001044230775,1.333331957,129.8281523,0.3458015557,0,1.314623251,823533.4906,0.02950971372,1583.114636,1.333239029,2437.657847,1.324563925,45060.14369,1.333330669,0
68,1.33283229,877.9379355,0.09921219541,801.299013,1.333273461,0.0003761426028,1.333332927,0.0003759232321,1.333330555,877.6294119,0.3458015557,0,1.305715221,302784.7882,0.02949075839,1555.212826,1.333212686,16473.08741,1.32407692,16366.42042,1.333330669,0
69,1.332822808,316.2168678,0.09913145057,429.5728651,1.333273461,0.0001354194445,1.333332927,0.0001353324186,1.333321077,5932.448618,0.3458015557,0,1.30243762,112134.156,0.02947213711,1527.82023,1.333034632,111227.3375,1.323900026,5946.866155,1.333330669,0
70,1.332819393,113.896305,0.09912633402,404.4026075,1.333273461,0.00004875391888,1.333332927,0.0009148463768,1.333257006,2135.745689,0.3458015557,0,1.301223453,41638.92775,0.02945384379,1500.926955,1.331830954,746749.3833,1.323831711,39403.77471,1.333330669,0
71,1.332818158,769.112482,0.09912151727,380.7083549,1.333273461,0.00001755246165,1.333332927,0.0003293448296,1.33323394,768.932061,0.3458015557,0,1.300772549,15477.10802,0.02929496645,1271.998031,1.323684274,4823441.285,1.323378856,260556.4287,1.333330669,0
72,1.332809823,5193.414717,0.09908315175,204.215486,1.333273461,0.000006319264525,1.333332927,0.0001185641869,1.33322563,5196.683649,0.3458015557,0,1.300568658,97581.74332,0.02916030714,1078.952258,1.268198221,23821530.8,1.320562512,94810.07121,1.333330669,0
73,1.332753732,1870.637333,0.09908071937,192.2554096,1.333273461,0.00004271291636,1.333332927,0.0008014932262,1.333169465,35111.48835,0.3458015557,0,1.299511898,36300.31314,0.02904607392,915.8989769,0.8978127293,11260889.1,1.319450296,620671.3288,1.333330669,0
74,1.332733528,673.8235976,0.09907842945,180.9960548,1.333273461,0.00001537757053,1.333332927,0.005418089631,1.332790256,12643.5388,0.3458015557,0,1.29911875,13515.27941,0.02894909621,777.9871744,0.7717812128,6179652.502,1.312118881,3932972.328,1.333330669,0
75,1.332726221,4549.20283,0.09906018918,97.11494496,1.333273461,0.0001039394508,1.333332926,0.001950513061,1.332653205,85313.39041,0.3458015557,0,1.298972369,5033.596251,0.02893978063,764.5337184,0.4520636069,2478565.049,1.269567687,1462998.462,1.333330669,0
76,1.332677087,1638.729803,0.09905040208,52.11397185,1.333273461,0.00003742044262,1.333332926,0.01318545715,1.33172759,573150.3115,0.3458015557,0,1.298905397,31632.82659,0.02893062614,751.317126,0.2660607758,3942.804876,1.253683344,563186.7088,1.333330669,0
77,1.332659311,11061.70258,0.09904978136,49.0628467,1.333273461,0.00001347216591,1.333332926,0.08913361493,1.325536739,207020.7834,0.3458015557,0,1.298484371,198455.3433,0.02885106845,638.6024268,0.2660144063,3338.534604,1.247560555,219573.9324,1.333330669,0
78,1.332539301,74626.12106,0.09904483684,26.3299488,1.333273461,0.000004850270111,1.333332925,0.6025427245,1.323299462,75156.14901,0.3458015557,0,1.296334828,73998.64428,0.02884342181,627.5963778,0.2659751432,2826.95631,1.245172207,86026.36074,1.333330669,0
79,1.331733285,26892.75713,0.09904452323,24.78848915,1.333273461,0.00003278374892,1.333332919,4.073185229,1.322432801,495406.4172,0.3458015557,0,1.295336055,460536.162,0.02877696104,533.7046749,0.2657246454,224.9275968,1.243690235,477385.4394,1.333330669,0
80,1.331442805,9697.671175,0.09904422798,23.33727712,1.333273461,0.0002215905854,1.333332875,1.466347308,1.317077551,180562.2827,0.3458015557,0,1.290346515,172386.0366,0.0287705704,524.5299212,0.2657047104,17.9582354,1.238495958,187867.2176,1.333330669,0
81,1.331338053,3497.866548,0.09904395001,21.97102849,1.333273461,0.001497766094,1.333332859,9.912497548,1.315124837,66098.88311,0.3458015557,0,1.287944533,1052875.816,0.02876428962,515.5148731,0.2657044992,15.20938829,1.235168145,1020125.581,1.333330669,0
82,1.331299768,23543.06286,0.09904173578,11.79136233,1.333273461,0.0005392280769,1.333332752,3.568500916,1.314409886,24235.61411,0.3458015557,0,1.273089673,6068080.596,0.02870969501,438.5865445,0.2657043203,12.88130586,1.224060662,405360.5682,1.333330669,0
83,1.33104546,8493.346121,0.09904159533,11.10107019,1.333273461,0.003644728537,1.333332713,24.12303224,1.314147728,8891.346224,0.3458015557,0,1.180904831,24150605.02,0.0286632456,373.252673,0.2657041688,10.90958137,1.219642902,162498.7759,1.333330669,0
84,1.330952315,57115.24531,0.09904146311,10.45119016,1.333273461,0.001312180833,1.333332453,8.684297618,1.314051548,3262.6763,0.3458015557,0,0.6517158611,4421192.088,0.02865877619,366.861341,0.2657040405,9.239667027,1.217871288,65369.5766,1.333330669,0
85,1.330325556,382959.5162,0.09904040984,5.609011276,1.333273461,0.008869239439,1.333332359,3.126349976,1.314016255,1197.331928,0.3458015557,0,0.3842783331,845578.2369,0.02865438332,360.580421,0.2657032216,0.7379040791,1.216615069,340857.436,1.333330669,0
86,1.326105623,2517536.533,0.09903984456,3.010300353,1.333273461,0.003193117368,1.333332325,1.125487099,1.314003303,439.4076915,0.3458015557,0,0.3744238379,662992.8997,0.02865006565,354.407973,0.2657032129,0.6249545085,1.210033534,1740982.205,1.333330669,0
87,1.298899852,919758.2479,0.09903980871,2.834074055,1.333273461,0.02158278934,1.333332313,0.4051757653,1.31399855,161.2595112,0.3458015557,0,0.3666913394,523116.5006,0.0286458219,348.3420918,0.2657031575,0.0499110761,1.175582011,7974290.799,1.333330669,0
88,1.286657685,5475779.457,0.09903977495,2.668164297,1.333273461,0.1458815137,1.333332309,2.738982308,1.313996581,1046.768542,0.3458015557,0,0.3605865815,414792.189,0.02864165077,342.3809069,0.2657031531,0.003986077997,0.9977547575,20229489.08,1.333330669,0
89,1.22728924,2097636.701,0.09903950605,1.431983003,1.333273459,0.9860363989,1.333332279,0.9860346491,1.313985257,384.1598934,0.3458015557,0,0.3266925686,1331.3757,0.02863755103,336.5225818,0.265703153,0.003375936783,0.7731665506,10454369.68,1.333330669,0
90,1.204434566,842362.8326,0.09903936174,0.7685354622,1.333273449,0.3549943586,1.333332269,6.665579266,1.313980567,2493.558554,0.3458015557,0,0.3266769835,1083.19681,0.02860190914,286.5089636,0.2657031527,0.0002696144665,0.6549887865,6319064.783,1.333330669,0
91,1.195239326,344415.0854,0.09903935258,0.7235447629,1.333273445,0.1278056225,1.333332197,2.399611139,1.313953593,915.1445241,0.3458015557,0,0.3265857943,15.09550058,0.02859847841,281.6133827,0.2657031527,0.00002153238212,0.582885034,4137656.015,1.333330669,0
92,1.191476837,141839.7367,0.09903927966,0.3883218992,1.333273443,0.04601277963,1.333332171,16.22133082,1.313942416,5939.56841,0.3458015557,0,0.3265856176,12.28242074,0.02856865128,239.8130576,0.2657031527,0.000001719653571,0.5354037618,2842595.396,1.333330669,0
93,1.189926859,58585.9814,0.09903927504,0.3655892335,1.333273443,0.01656559274,1.333331995,5.839686168,1.313878165,2179.946621,0.3458015557,0,0.3265845835,0.1716579338,0.02856577969,235.7200944,0.2657031527,0.000001456429541,0.5026623597,2014997.229,1.333330669,0
94,1.189286569,24227.94147,0.09903927068,0.3441873567,1.333273443,0.1119694779,1.333331932,39.47615588,1.313854584,800.1282685,0.3458015557,0,0.3265845691,0.0023991523,0.02856295711,231.6973879,0.2657031527,0.0000001163157075,0.4793939699,1459313.73,1.333330669,0
95,1.189021767,10024.36744,0.09903926658,0.3240383632,1.333273442,0.7568195175,1.333331506,266.8574465,1.313844806,5192.022065,0.3458015557,0,0.326584569,0.001952066506,0.02853841624,197.345632,0.2657031527,0.000000009289391233,0.3727879212,51566.87267,1.333330669,0
96,1.188912202,4148.465137,0.09903926273,0.305068908,1.333273433,0.272471345,1.333328624,96.06893321,1.313781356,33681.79781,0.3458015557,0,0.3265845689,0.0000272827877,0.02853605316,193.9810078,0.2657031527,0.000000007867482169,0.3721864199,40681.98579,1.333330669,0
97,1.188823722,20257.12768,0.09903925909,0.2872099401,1.33327343,0.09809555993,1.333327586,649.4161379,1.313417,12364.91974,0.3458015557,0,0.3265845689,0.00002219859743,0.02851550674,165.2461569,0.2657031527,0.000000006663221962,0.3688965649,0.1527348019,1.333330669,0
98,1.18860231,8384.95976,0.09903923015,0.1541438516,1.333273429,0.03531651705,1.333320573,233.7916087,1.313283237,4540.634287,0.3458015557,0,0.3265845689,0.00001806185399,0.02851352803,162.4310519,0.2657031527,0.0000000005321488991,0.3688965632,0.1207994336,1.333330669,0
99,1.18851066,3471.357541,0.09903921461,0.08272809579,1.333273429,0.2387099527,1.333318048,1580.36867,1.313227561,29422.13851,0.3458015557,0,0.3265845689,0.000000252439007,0.02849632311,138.3873145,0.2657031527,0.0000000004506939012,0.3688965534,0.000001912827036,1.333330669,0
100,1.188472717,1437.238551,0.09903920627,0.04439968541,1.333273426,0.08594073103,1.33330098,568.9441151,1.312866678,190353.7633,0.3458015557,0,0.3265845689,0.0000002053966022,0.02849466601,136.0313448,0.2657031527,0.0000000003817070615,0.3688965534,0,1.333330669,0
101,1.188457008,595.0743938,0.09903920575,0.04180049519,1.333273425,0.03094051664,1.333294834,3845.681079,1.310807351,69976.59618,0.3458015557,0,0.3265845689,0.0000001671206233,0.02849303713,133.7156177,0.2657031527,0.0000000003232799034,0.3688965534,0,1.333330669,0
102,1.188450503,246.3876904,0.09903920525,0.0393534635,1.333273425,0.2091318687,1.3332533,1384.514462,1.309936692,449358.4993,0.3458015557,0,0.3265845689,0.0000001359774331,0.02849143597,131.4394413,0.2657031527,0,0.3688965534,0,1.333330669,0
103,1.18844781,102.0161573,0.09903920478,0.03704968285,1.333273423,0.07529198318,1.333238347,498.4671682,1.305074158,165796.7521,0.3458015557,0,0.3265845689,0.0000001106378252,0.02847751351,111.99714,0.2657031527,0,0.3688965534,0,1.333330669,0
104,1.188445631,497.7169109,0.09903920434,0.03488076722,1.333273422,0.5089104749,1.33323296,3368.879152,1.303279336,61415.55838,0.3458015557,0,0.3265845689,0.000000001546314279,0.02847617242,110.0916967,0.2657031527,0,0.3688965534,0,1.333330669,0
105,1.188440191,206.0794229,0.09903920392,0.03283882151,1.333273417,3.439806653,1.333196552,22764.57411,1.302614387,22783.2105,0.3458015557,0,0.3265845689,0.000000001258156189,0.02846451105,93.81517786,0.2657031527,0,0.3688965534,0,1.333330669,0
106,1.188437938,85.32743896,0.09903920353,0.03091641281,1.333273379,1.238404606,1.332950692,8196.927407,1.302317308,144154.5411,0.3458015557,0,0.3265845689,0,0.02846338767,92.21979272,0.2657031527,0,0.3688965534,0,1.333330669,0
107,1.188437006,35.3299935,0.09903920042,0.01659265921,1.333273366,0.4458523891,1.332862162,2952.095689,1.300756415,53540.50541,0.3458015557,0,0.3265845689,0,0.02845361929,78.59120295,0.2657031527,0,0.3688965534,0,1.333330669,0
108,1.188436619,14.6284638,0.09903919874,0.008905184018,1.333273361,0.1605164856,1.332830178,19933.34092,1.300176607,19910.74872,0.3458015557,0,0.3265845689,0,0.02844529446,66.98038067,0.2657031527,0,0.3688965534,0,1.333330669,0
109,1.188436459,6.056950386,0.09903919864,0.00838386804,1.33327336,0.05778940044,1.332614889,7180.043068,1.299913444,125342.3084,0.3458015557,0,0.3265845689,0,0.02843819947,57.0875806,0.2657031527,0,0.3688965534,0,1.333330669,0
110,1.188436393,2.507895092,0.09903919779,0.004499573431,1.333273359,0.3906076867,1.33253734,2586.728582,1.298555978,46661.09645,0.3458015557,0,0.3265845689,0,0.02843751588,56.11766078,0.2657031527,0,0.3688965534,0,1.333330669,0
111,1.188436366,1.038400138,0.09903919774,0.004236165117,1.333273355,0.140627201,1.332509253,17454.85423,1.298050577,17389.65612,0.3458015557,0,0.3265845689,0,0.02843684391,55.16424265,0.2657031527,0,0.3688965534,0,1.333330669,0
112,1.188436344,5.066043532,0.09903919731,0.002273525302,1.333273353,0.9505214529,1.332320728,6289.256089,1.297862217,6483.436671,0.3458015557,0,0.3265845689,0,0.02843618335,54.2270447,0.2657031527,0,0.3688965534,0,1.333330669,0
113,1.188436235,24.71570246,0.09903919708,0.001220187875,1.333273343,0.3422082488,1.332252339,42411.02659,1.297791989,2417.608482,0.3458015557,0,0.3265845689,0,0.02843553401,53.30579023,0.2657031527,0,0.3688965534,0,1.333330669,0
114,1.188435965,10.23359961,0.09903919707,0.001148757187,1.333273339,2.313039496,1.331794259,15286.42232,1.297765801,901.5533487,0.3458015557,0,0.3265845689,0,0.02843489571,52.40020732,0.2657031527,0,0.3688965534,0,1.333330669,0
115,1.188435853,4.237248899,0.09903919705,0.001081508103,1.333273314,15.63419671,1.331629144,5511.837558,1.297753727,5652.31119,0.3458015557,0,0.3265845689,0,0.02843426825,51.51002866,0.2657031527,0,0.3688965534,0,1.333330669,0
116,1.188435807,1.754444232,0.09903919695,0.0005804391424,1.333273145,105.6739031,1.331569608,1987.677357,1.297678021,35426.5808,0.3458015557,0,0.3265845689,0,0.02842881194,43.90487713,0.2657031527,0,0.3688965534,0,1.333330669,0
117,1.18843577,8.559396292,0.09903919694,0.0005464598116,1.333272004,38.04490692,1.331548138,716.8307336,1.297294277,13213.73463,0.3458015557,0,0.3265845689,0,0.0284282862,43.15917601,0.2657031527,0,0.3688965534,0,1.333330669,0
118,1.188435676,3.544041232,0.09903919693,0.0005144696555,1.333271593,257.150264,1.331540303,4827.631241,1.297116853,82700.26355,0.3458015557,0,0.3265845689,0,0.0284277694,42.42615368,0.2657031527,0,0.3688965534,0,1.333330669,0
119,1.188435637,1.467419985,0.09903919693,0.0004843522266,1.333268815,1738.08782,1.331488157,1741.090029,1.296220995,30867.61858,0.3458015557,0,0.3265845689,0,0.02842726137,41.7055941,0.2657031527,0,0.3688965534,0,1.333330669,0
120,1.188435621,0.6075892846,0.09903919688,0.0002599490383,1.333250035,11746.7542,1.33146935,627.9527634,1.295804112,192544.1236,0.3458015557,0,0.3265845689,0,0.02842676197,40.99728495,0.2657031527,0,0.3688965534,0,1.333330669,0
121,1.188435608,2.964240986,0.09903919685,0.0001395131452,1.333123099,79342.02639,1.331462567,226.4849951,1.293197858,1188653.679,0.3458015557,0,0.3265845689,0,0.02842627105,40.30101753,0.2657031527,0,0.3688965534,0,1.333330669,0
122,1.188435576,1.227352179,0.09903919685,0.0001313459439,1.33226619,28575.93466,1.331460121,81.68725717,1.280317462,446820.1484,0.3458015557,0,0.3265845689,0,0.02842578847,39.61658673,0.2657031527,0,0.3688965534,0,1.333330669,0
123,1.18843555,5.987872358,0.09903919685,0.0001236568565,1.331955347,192436.3274,1.331459227,550.0570565,1.273764908,2626030.247,0.3458015557,0,0.3265845689,0,0.02842531408,38.94379091,0.2657031527,0,0.3688965534,0,1.333330669,0
124,1.188435484,2.479295269,0.09903919684,0.00006636591964,1.329876796,69412.60126,1.331453286,198.3921527,1.234000145,13267438.99,0.3458015557,0,0.3265845689,0,0.02842484775,38.28243191,0.2657031527,0,0.3688965534,0,1.333330669,0
125,1.188435457,1.026559181,0.09903919683,0.0000356182052,1.329109649,464048.5359,1.331451143,71.55555584,1.089525697,5463943.512,0.3458015557,0,0.3265845689,0,0.02842438934,37.63231495,0.2657031527,0,0.3688965534,0,1.333330669,0
126,1.188435446,0.425049726,0.09903919683,0.00001911608471,1.324096161,167996.9564,1.33145036,481.8245445,0.9334012876,13015534.58,0.3458015557,0,0.3265845689,0,0.02842393872,36.99324857,0.2657031527,0,0.3688965534,0,1.333330669,0
127,1.188435441,0.1759930401,0.09903919682,0.00001799701516,1.322280397,61069.47392,1.331445156,173.7838553,0.7881487177,6968198.551,0.3458015557,0,0.3265845689,0,0.02842349574,36.3650446,0.2657031527,0,0.3688965534,0,1.333330669,0
128,1.188435439,0.07287041585,0.09903919682,0.00001694345677,1.321571639,402010.7404,1.331443255,1170.16494,0.7094731142,4129586.123,0.3458015557,0,0.3265845689,0,0.02842306029,35.74751807,0.2657031527,0,0.3688965534,0,1.333330669,0
129,1.188435439,0.03017220175,0.09903919682,0.000009093455243,1.316885228,2591441.753,1.331430456,7878.775112,0.662554928,2582985.01,0.3458015557,0,0.3265845689,0,0.02842263224,35.14048717,0.2657031527,0,0.3688965534,0,1.333330669,0
130,1.188435438,0.01249288547,0.09903919682,0.00000856111774,1.288859296,955653.4394,1.331344272,53026.75291,0.5083513796,931731.2444,0.3458015557,0,0.3265845689,0,0.02842221145,34.54377322,0.2657031527,0,0.3688965534,0,1.333330669,0
131,1.188435438,0.00517271456,0.09903919682,0.000008059943662,1.278499987,360514.9701,1.330771488,19130.6603,0.4422532616,86461.59017,0.3458015557,0,0.3265845689,0,0.02842179781,33.95720056,0.2657031527,0,0.3688965534,0,1.333330669,0
132,1.188435438,0.02523607088,0.09903919682,0.000007588108681,1.27316532,2121222.243,1.330561304,128497.7513,0.4357029542,3048.775086,0.3458015557,0,0.3265845689,0,0.02841820079,28.94565138,0.2657031527,0,0.3688965534,0,1.333330669,0
133,1.188435437,0.1231189668,0.09903919682,0.000007143895263,1.250141253,815291.3164,1.329147562,857421.0054,0.435470524,94.62752927,0.3458015557,0,0.3265845689,0,0.02841513463,24.67422768,0.2657031527,0,0.3688965534,0,1.333330669,0
134,1.188435436,0.05097775648,0.09903919682,0.000006725686423,1.241275064,319178.1616,1.319884185,310761.0994,0.4354633083,2.923310635,0.3458015557,0,0.3265845689,0,0.02841483917,24.25534888,0.2657031527,0,0.3688965534,0,1.333330669,0
135,1.188435435,0.2487046696,0.09903919682,0.000006331959834,1.237801495,125840.5749,1.316223281,2006537.11,0.4354632743,2.209404752,0.3458015557,0,0.3265845689,0,0.02841226983,20.67645038,0.2657031527,0,0.3688965534,0,1.333330669,0
136,1.188435432,0.1029768722,0.09903919682,0.000005961282286,1.235566029,684871.8453,1.292049881,11630256.1,0.4354631058,0.06824475987,0.3458015557,0,0.3265845689,0,0.02841202224,20.32547442,0.2657031527,0,0.3688965534,0,1.333330669,0
137,1.18843543,0.502392228,0.09903919682,0.000003199385722,1.223288169,3579317.189,1.131441119,31307026.14,0.4354631006,0.002107957543,0.3458015557,0,0.3265845689,0,0.02841177886,19.98045914,0.2657031527,0,0.3688965534,0,1.333330669,0
138,1.188435419,2.451015818,0.09903919682,0.000003012091348,1.184277046,1448889.315,0.7876366565,14851060.17,0.4354631006,0.001593170427,0.3458015557,0,0.3265845689,0,0.02840966235,17.03261782,0.2657031527,0,0.3688965534,0,1.333330669,0
139,1.188435393,1.014850056,0.09903919682,0.000001616572004,1.152885115,6340551.169,0.03645090909,28721.19241,0.4354631006,0.001204100158,0.3458015557,0,0.3265845689,0,0.0284094584,16.74352103,0.2657031527,0,0.3688965534,0,1.333330669,0
140,1.188435381,0.4202015552,0.09903919682,0.0000015219367,1.083377436,2760613.172,0.036107197,28097.94737,0.4354631006,0.0009100452566,0.3458015557,0,0.3265845689,0,0.0284092579,16.45933314,0.2657031527,0,0.3688965534,0,1.333330669,0
141,1.188435373,2.050032792,0.09903919682,0.000001432841415,1.003259514,8203794.423,0.03577093471,27493.9271,0.4354631006,0.0006878018939,0.3458015557,0,0.3265845689,0,0.02840906081,16.17997072,0.2657031527,0,0.3688965534,0,1.333330669,0
142,1.18843535,0.8488219323,0.09903919682,0.000001348961833,0.9122214621,4093765.745,0.03287328653,22539.25796,0.4354631005,0.0000212449577,0.3458015557,0,0.3265845689,0,0.02840886706,15.90535179,0.2657031527,0,0.3688965534,0,1.333330669,0
143,1.188435332,4.141137965,0.09903919682,0.0000007239800134,0.866457252,2181675.055,0.03260348228,22097.79183,0.4354631005,0.0000006562183549,0.3458015557,0,0.3265845689,0,0.02840718223,13.55895856,0.2657031527,0,0.3688965534,0,1.333330669,0
144,1.188435244,20.20331768,0.09903919682,0.0000006815976953,0.8419784467,1201236.999,0.0323389572,21668.4973,0.4354631005,0.0000004959623975,0.3458015557,0,0.3265845689,0,0.02840574594,11.55882015,0.2657031527,0,0.3688965534,0,1.333330669,0
145,1.188434812,98.56554596,0.09903919682,0.000000641696469,0.7859770526,1689004.515,0.03004984319,18112.25231,0.4354631005,0.0000003748427607,0.3458015557,0,0.3265845689,0,0.02840560753,11.36265764,0.2657031527,0,0.3688965534,0,1.333330669,0
146,1.188432706,480.8668803,0.09903919682,0.0000006041310896,0.7669037654,990327.2263,0.02983298601,17787.74726,0.4354631005,0.0000002833019115,0.3458015557,0,0.3265845689,0,0.02840547147,11.1698251,0.2657031527,0,0.3688965534,0,1.333330669,0
147,1.18842745,199.1050668,0.09903919682,0.000000568764815,0.7557033758,588416.5153,0.02795059453,15080.02988,0.4354631005,0.000000008750684133,0.3458015557,0,0.3265845689,0,0.02840533771,10.98026597,0.2657031527,0,0.3688965534,0,1.333330669,0
148,1.188423197,971.3401658,0.09903919682,0.0000005354689078,0.7245707146,585482.2784,0.02635267835,12920.50851,0.4354631005,0.0000000002702928208,0.3458015557,0,0.3265845689,0,0.02840417458,9.360618407,0.2657031527,0,0.3688965534,0,1.333330669,0
149,1.188402445,4738.421911,0.09903919682,0.0000002873830656,0.692264508,488744.9526,0.02619793869,12717.32018,0.4354631005,0.0000000002042842515,0.3458015557,0,0.3265845689,0,0.02840406249,9.20176987,0.2657031527,0,0.3688965534,0,1.333330669,0
150,1.188350652,1962.043359,0.09903919682,0.000000154236829,0.6641450963,339529.499,0.0260456307,12518.49401,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840395231,9.045617585,0.2657031527,0,0.3688965534,0,1.333330669,0
151,1.188329206,812.4582885,0.09903919682,0.0000001452076925,0.6602736895,217876.2167,0.02471740254,10840.97353,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840299411,7.711401061,0.2657031527,0,0.3688965534,0,1.333330669,0
152,1.188311843,3962.490219,0.09903919682,0.00000007793212868,0.6472303014,128125.9865,0.02458755202,10681.00318,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840290177,7.580544931,0.2657031527,0,0.3688965534,0,1.333330669,0
153,1.188227156,19320.86519,0.09903919682,0.00000004182572269,0.6394380747,69817.36486,0.02445961634,10524.21633,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840209877,6.462462879,0.2657031527,0,0.3688965534,0,1.333330669,0
154,1.188015968,8001.845031,0.09903919682,0.00000002244762344,0.6351523383,36333.51714,0.02334176677,9195.14636,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840202139,6.35280363,0.2657031527,0,0.3688965534,0,1.333330669,0
155,1.187844779,38977.89028,0.09903919682,0.00000002113352319,0.6347371057,23808.23475,0.02236433756,8084.215802,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840194531,6.245005442,0.2657031527,0,0.3688965534,0,1.333330669,0
156,1.187010414,189397.9445,0.09903919682,0.00000001989635133,0.6332674789,12071.29174,0.02150442244,7146.338624,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840187053,6.139036719,0.2657031527,0,0.3688965534,0,1.333330669,0
157,1.184939974,78566.57251,0.09903919682,0.00000001873160441,0.6331295033,7920.57332,0.02074382099,6347.585342,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840179702,6.034866405,0.2657031527,0,0.3688965534,0,1.333330669,0
158,1.183241532,378056.5885,0.09903919682,0.00000001763504262,0.6326396566,3980.087029,0.02066776847,6268.899338,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840172476,5.932463968,0.2657031527,0,0.3688965534,0,1.333330669,0
159,1.179107452,157460.4127,0.09903919682,0.000000009464625371,0.6325941617,2612.700169,0.02059265828,6191.472144,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840165372,5.831799398,0.2657031527,0,0.3688965534,0,1.333330669,0
160,1.177385023,65794.07988,0.09903919682,0.000000005079609692,0.6325642968,1715.141244,0.02051847537,6115.277697,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840158389,5.732843192,0.2657031527,0,0.3688965534,0,1.333330669,0
161,1.175926459,311001.9403,0.09903919682,0.00000000272619714,0.6325446916,1125.949589,0.01986717259,5461.626619,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840097661,4.887321611,0.2657031527,0,0.3688965534,0,1.333330669,0
162,1.168998902,1440723.278,0.09903919682,0.000000002566603571,0.6325318212,739.1689911,0.01928522708,4895.520352,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0284004589,4.16651797,0.2657031527,0,0.3688965534,0,1.333330669,0
163,1.136179255,6062133.754,0.09903919682,0.000000002416352726,0.6325233719,485.2575468,0.01876339346,4402.2859,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840040901,4.095821846,0.2657031527,0,0.3688965534,0,1.333330669,0
164,1.069632553,2677620.289,0.09903919682,0.000000001296842531,0.6325178251,318.5688659,0.01871064037,4352.898985,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840035996,4.026325393,0.2657031527,0,0.3688965534,0,1.333330669,0
165,0.9892402526,7672998.289,0.09903919682,0.0000000006960078854,0.632498109,159.5855808,0.01865847888,4304.202733,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840031175,3.958008247,0.2657031527,0,0.3688965534,0,1.333330669,0
166,0.903995668,3869414.482,0.09903919682,0.0000000003735434063,0.6324962848,104.7689256,0.01860690073,4256.18483,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02840026435,3.890850394,0.2657031527,0,0.3688965534,0,1.333330669,0
167,0.8607108348,2074932.978,0.09903919682,0.0000000003516759028,0.6324898006,52.47718883,0.01815300604,3841.786197,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283998522,3.317023997,0.2657031527,0,0.3688965534,0,1.333330669,0
168,0.766811444,2853289.296,0.09903919682,0.0000000001887424229,0.6324892007,34.45180435,0.01774317718,3476.466176,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839981248,3.260743003,0.2657031527,0,0.3688965534,0,1.333330669,0
169,0.7345411138,1702826.346,0.09903919682,0.0000000001012969666,0.6324888069,22.61796657,0.0177015151,3439.576183,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839977343,3.205417024,0.2657031527,0,0.3688965534,0,1.333330669,0
170,0.641818894,1256848.818,0.09903919682,0,0.6324874071,11.32854673,0.01766029498,3403.162939,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839973505,3.151029851,0.2657031527,0,0.3688965534,0,1.333330669,0
171,0.6274627105,821740.9591,0.09903919682,0,0.6324872776,7.437317818,0.01761951112,3367.218684,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839940126,2.686320908,0.2657031527,0,0.3688965534,0,1.333330669,0
172,0.5763027879,330558.4175,0.09903919682,0,0.6324868173,3.725060008,0.01726017656,3056.038669,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283991167,2.290150814,0.2657031527,0,0.3688965534,0,1.333330669,0
173,0.5725075384,226300.8848,0.09903919682,0,0.6324867747,2.445544647,0.01722355157,3024.488671,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839887411,1.952409757,0.2657031527,0,0.3688965534,0,1.333330669,0
174,0.5699085309,155317.4795,0.09903919682,0,0.6324867467,1.605528174,0.01718730459,2993.330339,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839885073,1.919283736,0.2657031527,0,0.3688965534,0,1.333330669,0
175,0.5595871147,43206.65371,0.09903919682,0,0.6324867284,1.054047722,0.01715143093,2962.557598,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839864742,1.636238923,0.2657031527,0,0.3688965534,0,1.333330669,0
176,0.5590903949,29920.38497,0.09903919682,0,0.6324867163,0.6919944681,0.01711592597,2932.164489,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839862782,1.608477509,0.2657031527,0,0.3688965534,0,1.333330669,0
177,0.5570784791,7702.018192,0.09903919682,0,0.6324867084,0.4543023411,0.01708078516,2902.145168,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839860856,1.58118713,0.2657031527,0,0.3688965534,0,1.333330669,0
178,0.556559448,1952.947007,0.09903919682,0,0.6324867032,0.2982547227,0.01677096721,2641.806217,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839844107,1.348004677,0.2657031527,0,0.3688965534,0,1.333330669,0
179,0.556427767,493.2650728,0.09903919682,0,0.6324866998,0.1958076635,0.01673930541,2615.302204,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839842493,1.325133783,0.2657031527,0,0.3688965534,0,1.333330669,0
180,0.5563945029,124.4628084,0.09903919682,0,0.6324866976,0.1285499885,0.01670796118,2589.113402,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839840906,1.30265094,0.2657031527,0,0.3688965534,0,1.333330669,0
181,0.5563861093,31.39713423,0.09903919682,0,0.6324866961,0.08439454958,0.0164314905,2361.718189,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839827107,1.11054631,0.2657031527,0,0.3688965534,0,1.333330669,0
182,0.5563839919,7.919777181,0.09903919682,0,0.6324866909,0.0422697874,0.01617925393,2157.588505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839825777,1.09170436,0.2657031527,0,0.3688965534,0,1.333330669,0
183,0.5563839008,5.496565332,0.09903919682,0,0.6324866883,0.02117121164,0.01615339429,2136.702771,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283982447,1.073182098,0.2657031527,0,0.3688965534,0,1.333330669,0
184,0.5563838376,3.814783116,0.09903919682,0,0.632486688,0.01389914463,0.01592514653,1955.022854,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839823185,1.054974101,0.2657031527,0,0.3688965534,0,1.333330669,0
185,0.5563835803,0.9622450267,0.09903919682,0,0.6324866879,0.009124948767,0.01590171428,1936.393909,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283981201,0.8993957835,0.2657031527,0,0.3688965534,0,1.333330669,0
186,0.5563835693,0.6678273924,0.09903919682,0,0.6324866878,0.005990634115,0.01587850526,1917.969505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839810933,0.8841363741,0.2657031527,0,0.3688965534,0,1.333330669,0
187,0.5563835616,0.4634925792,0.09903919682,0,0.6324866874,0.003000464125,0.01585551704,1899.746923,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839809874,0.869135866,0.2657031527,0,0.3688965534,0,1.333330669,0
188,0.5563835563,0.3216779883,0.09903919682,0,0.6324866872,0.001502810015,0.01583274719,1881.72349,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839800667,0.7409638948,0.2657031527,0,0.3688965534,0,1.333330669,0
189,0.5563835526,0.2232543371,0.09903919682,0,0.6324866871,0.0007526961982,0.01563169295,1724.775027,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283979978,0.7283925365,0.2657031527,0,0.3688965534,0,1.333330669,0
190,0.55638355,0.154945321,0.09903919682,0,0.6324866871,0.0003769948035,0.01561101991,1708.641595,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839792064,0.6209764188,0.2657031527,0,0.3688965534,0,1.333330669,0
191,0.5563835396,0.03908349631,0.09903919682,0,0.632486687,0.0001888213095,0.01559054022,1692.680119,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283979132,0.6104408263,0.2657031527,0,0.3688965534,0,1.333330669,0
192,0.5563835369,0.00985844267,0.09903919682,0,0.632486687,0.0001239633677,0.01540965458,1553.574728,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839784854,0.5204193064,0.2657031527,0,0.3688965534,0,1.333330669,0
193,0.5563835368,0.006842060048,0.09903919682,0,0.632486687,0.00008138338076,0.01539103323,1539.248224,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839784231,0.5115898055,0.2657031527,0,0.3688965534,0,1.333330669,0
194,0.5563835367,0.004748598463,0.09903919682,0,0.632486687,0.00005342912819,0.01522652147,1414.308082,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839783618,0.5029101088,0.2657031527,0,0.3688965534,0,1.333330669,0
195,0.5563835367,0.003295672239,0.09903919682,0,0.632486687,0.00003507683894,0.0150753461,1300.6892,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839783016,0.4943776748,0.2657031527,0,0.3688965534,0,1.333330669,0
196,0.5563835366,0.002287297103,0.09903919682,0,0.632486687,0.00001756855692,0.01505975548,1288.953832,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839782424,0.4859900049,0.2657031527,0,0.3688965534,0,1.333330669,0
197,0.5563835365,0.0005769490712,0.09903919682,0,0.632486687,0.00001153396026,0.0150443055,1277.336321,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839781842,0.4777446429,0.2657031527,0,0.3688965534,0,1.333330669,0
198,0.5563835365,0.0004004202614,0.09903919682,0,0.632486687,0.000005776889921,0.01502899476,1265.835281,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283978127,0.4696391743,0.2657031527,0,0.3688965534,0,1.333330669,0
199,0.5563835365,0.0002779038805,0.09903919682,0,0.632486687,0.000003792594868,0.01489367141,1165.412902,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839776295,0.4003818569,0.2657031527,0,0.3688965534,0,1.333330669,0
200,0.5563835365,0.0001928737735,0.09903919682,0,0.632486687,0.000002489882277,0.01476907217,1073.75824,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839772054,0.3413379569,0.2657031527,0,0.3688965534,0,1.333330669,0
201,0.5563835365,0.00004865058596,0.09903919682,0,0.632486687,0.000001247080404,0.01475620134,1064.266338,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839768438,0.2910012695,0.2657031527,0,0.3688965534,0,1.333330669,0
202,0.5563835365,0.00003376499127,0.09903919682,0,0.632486687,0.0000008187226701,0.01474344428,1054.866507,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839765356,0.2480877217,0.2657031527,0,0.3688965534,0,1.333330669,0
203,0.5563835365,0.000008516899836,0.09903919682,0,0.632486687,0.0000005375008766,0.01473079988,1045.557719,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839762728,0.2115026112,0.2657031527,0,0.3688965534,0,1.333330669,0
204,0.5563835365,0.000002148307466,0.09903919682,0,0.632486687,0.0000002692122502,0.01471826705,1036.338956,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839762474,0.2079142584,0.2657031527,0,0.3688965534,0,1.333330669,0
205,0.5563835365,0.000001490990938,0.09903919682,0,0.632486687,0.0000001767409475,0.01470584471,1027.209218,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839760272,0.1772534948,0.2657031527,0,0.3688965534,0,1.333330669,0
206,0.5563835365,0.0000003760883685,0.09903919682,0,0.632486687,0.00000008852232669,0.01459600734,947.4041149,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839758394,0.1511142408,0.2657031527,0,0.3688965534,0,1.333330669,0
207,0.5563835365,0.00000009486473545,0.09903919682,0,0.632486687,0.00000005811592855,0.01458465093,939.1268984,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839756793,0.1288297091,0.2657031527,0,0.3688965534,0,1.333330669,0
208,0.5563835365,0.00000006583902127,0.09903919682,0,0.632486687,0.00000003815377744,0.01448422373,866.7437803,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839756639,0.1266439891,0.2657031527,0,0.3688965534,0,1.333330669,0
209,0.5563835365,0.00000004569428988,0.09903919682,0,0.632486687,0.00000002504839498,0.0144738341,859.2290254,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839756488,0.1244953521,0.2657031527,0,0.3688965534,0,1.333330669,0
210,0.5563835365,0.00000003171323157,0.09903919682,0,0.632486687,0.00000001644456023,0.01438194398,793.4884465,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839755169,0.1061362691,0.2657031527,0,0.3688965534,0,1.333330669,0
211,0.5563835365,0.00000000799936285,0.09903919682,0,0.632486687,0.00000001079604347,0.01437243239,786.6572023,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839754045,0.09048457038,0.2657031527,0,0.3688965534,0,1.333330669,0
212,0.5563835365,0.000000005551801924,0.09903919682,0,0.632486687,0.000000007087727066,0.01428829763,726.8751759,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839753936,0.08894941402,0.2657031527,0,0.3688965534,0,1.333330669,0
213,0.5563835365,0.000000003853119953,0.09903919682,0,0.632486687,0.000000004653174573,0.01421055223,671.9476748,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752994,0.075832231,0.2657031527,0,0.3688965534,0,1.333330669,0
214,0.5563835365,0.000000002674182828,0.09903919682,0,0.632486687,0.00000000305486278,0.01420249746,666.2314479,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752903,0.07454566591,0.2657031527,0,0.3688965534,0,1.333330669,0
215,0.5563835365,0.0000000006745373368,0.09903919682,0,0.632486687,0.000000001530056078,0.01419451119,660.567048,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752814,0.07328092865,0.2657031527,0,0.3688965534,0,1.333330669,0
216,0.5563835365,0.0000000004681494957,0.09903919682,0,0.632486687,0.000000001004499464,0.01412385349,610.9657823,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752726,0.07203764889,0.2657031527,0,0.3688965534,0,1.333330669,0
217,0.5563835365,0.0000000001180862845,0.09903919682,0,0.632486687,0.0000000006594654845,0.01405849826,565.3089862,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283975264,0.07081546257,0.2657031527,0,0.3688965534,0,1.333330669,0
218,0.5563835365,0,0.09903919682,0,0.632486687,0.0000000004329466972,0.0140517217,560.5511773,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752555,0.06961401183,0.2657031527,0,0.3688965534,0,1.333330669,0
219,0.5563835365,0,0.09903919682,0,0.632486687,0.0000000002842345006,0.01399175639,518.8678905,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752472,0.06843294486,0.2657031527,0,0.3688965534,0,1.333330669,0
220,0.5563835365,0,0.09903919682,0,0.632486687,0.0000000001423614599,0.01398553651,514.5215913,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283975239,0.06727191583,0.2657031527,0,0.3688965534,0,1.333330669,0
221,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01397936872,510.2136069,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839752309,0.06613058478,0.2657031527,0,0.3688965534,0,1.333330669,0
222,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01392478561,472.4616896,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839751609,0.05637845167,0.2657031527,0,0.3688965534,0,1.333330669,0
223,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01387423935,437.6346403,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839751011,0.04806444626,0.2657031527,0,0.3688965534,0,1.333330669,0
224,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01382741745,405.4876672,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750502,0.0409764902,0.2657031527,0,0.3688965534,0,1.333330669,0
225,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01382255664,402.1308312,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750453,0.04028128612,0.2657031527,0,0.3688965534,0,1.333330669,0
226,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01381773608,398.8029502,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750405,0.03959787684,0.2657031527,0,0.3688965534,0,1.333330669,0
227,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0138129554,395.5037559,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750358,0.03892606225,0.2657031527,0,0.3688965534,0,1.333330669,0
228,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01380821427,392.2329823,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750311,0.03826564562,0.2657031527,0,0.3688965534,0,1.333330669,0
229,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01380351235,388.9903666,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839750265,0.03761643357,0.2657031527,0,0.3688965534,0,1.333330669,0
230,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0137988493,385.7756484,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839749867,0.03206922385,0.2657031527,0,0.3688965534,0,1.333330669,0
231,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01379422478,382.58857,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839749527,0.02734004911,0.2657031527,0,0.3688965534,0,1.333330669,0
232,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01378963847,379.4288767,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839749237,0.02330827535,0.2657031527,0,0.3688965534,0,1.333330669,0
233,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01378509003,376.2963161,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839749209,0.02291282906,0.2657031527,0,0.3688965534,0,1.333330669,0
234,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01374482818,348.8261754,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748967,0.01953392754,0.2657031527,0,0.3688965534,0,1.333330669,0
235,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01370750448,323.4330701,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748943,0.01920251656,0.2657031527,0,0.3688965534,0,1.333330669,0
236,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01370362727,320.7786509,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974892,0.01887672828,0.2657031527,0,0.3688965534,0,1.333330669,0
237,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01369978188,318.1467582,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974872,0.0160930214,0.2657031527,0,0.3688965534,0,1.333330669,0
238,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01369596805,315.537189,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748701,0.01581998857,0.2657031527,0,0.3688965534,0,1.333330669,0
239,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01369218549,312.949742,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748682,0.015551588,0.2657031527,0,0.3688965534,0,1.333330669,0
240,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01365869929,290.252386,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748664,0.01528774108,0.2657031527,0,0.3688965534,0,1.333330669,0
241,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01365521983,287.8787284,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748502,0.01303329392,0.2657031527,0,0.3688965534,0,1.333330669,0
242,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01365176882,285.5250797,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748364,0.01111130488,0.2657031527,0,0.3688965534,0,1.333330669,0
243,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01362121627,264.8756738,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974835,0.01092279145,0.2657031527,0,0.3688965534,0,1.333330669,0
244,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01359287272,245.7609737,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748235,0.009312033291,0.2657031527,0,0.3688965534,0,1.333330669,0
245,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01358992659,243.7608101,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748136,0.007938809872,0.2657031527,0,0.3688965534,0,1.333330669,0
246,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01356384192,226.2088117,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748052,0.006768092485,0.2657031527,0,0.3688965534,0,1.333330669,0
247,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01356113018,224.3716927,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839748044,0.006653265632,0.2657031527,0,0.3688965534,0,1.333330669,0
248,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01355844045,222.5498563,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747973,0.005672124422,0.2657031527,0,0.3688965534,0,1.333330669,0
249,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01353462504,206.5609426,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747913,0.004835669785,0.2657031527,0,0.3688965534,0,1.333330669,0
250,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01353214883,204.8869897,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747907,0.004753628246,0.2657031527,0,0.3688965534,0,1.333330669,0
251,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01352969268,203.2269049,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747857,0.004052622061,0.2657031527,0,0.3688965534,0,1.333330669,0
252,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01352725643,201.5805685,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747814,0.00345499159,0.2657031527,0,0.3688965534,0,1.333330669,0
253,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01350568451,187.1302867,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974781,0.003396374516,0.2657031527,0,0.3688965534,0,1.333330669,0
254,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01348565868,173.7364952,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747806,0.003338751934,0.2657031527,0,0.3688965534,0,1.333330669,0
255,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01346706594,161.3191366,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747802,0.003282106971,0.2657031527,0,0.3688965534,0,1.333330669,0
256,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01344980185,149.8046021,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747767,0.002798102524,0.2657031527,0,0.3688965534,0,1.333330669,0
257,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01344800601,148.5981759,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747764,0.002750630171,0.2657031527,0,0.3688965534,0,1.333330669,0
258,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01343210309,138.0061031,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974776,0.00270396323,0.2657031527,0,0.3688965534,0,1.333330669,0
259,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01341733356,128.1802489,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747757,0.002658088036,0.2657031527,0,0.3688965534,0,1.333330669,0
260,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01341579695,127.1504529,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747754,0.002612991156,0.2657031527,0,0.3688965534,0,1.333330669,0
261,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01340218905,118.1081032,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747751,0.002568659386,0.2657031527,0,0.3688965534,0,1.333330669,0
262,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01340077318,117.1602932,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747748,0.002525079744,0.2657031527,0,0.3688965534,0,1.333330669,0
263,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01338823433,108.8373938,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747721,0.002152712294,0.2657031527,0,0.3688965534,0,1.333330669,0
264,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01338692959,107.9648865,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747718,0.002116189574,0.2657031527,0,0.3688965534,0,1.333330669,0
265,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01337537474,100.3028552,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747716,0.002080286495,0.2657031527,0,0.3688965534,0,1.333330669,0
266,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01337417232,99.49953526,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747694,0.001773511641,0.2657031527,0,0.3688965534,0,1.333330669,0
267,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01336352338,92.44475991,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747692,0.001743422404,0.2657031527,0,0.3688965534,0,1.333330669,0
268,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01336241515,91.70502842,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974769,0.001713843659,0.2657031527,0,0.3688965534,0,1.333330669,0
269,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01336131579,90.97127679,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747688,0.001684766744,0.2657031527,0,0.3688965534,0,1.333330669,0
270,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01336022523,90.24345571,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747686,0.001656183146,0.2657031527,0,0.3688965534,0,1.333330669,0
271,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01335056683,83.8513944,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747668,0.001411949797,0.2657031527,0,0.3688965534,0,1.333330669,0
272,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01334159249,77.9162314,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747653,0.001203732954,0.2657031527,0,0.3688965534,0,1.333330669,0
273,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01333325332,72.40474556,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747652,0.001183310531,0.2657031527,0,0.3688965534,0,1.333330669,0
274,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01332550398,67.28620742,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747639,0.001008810572,0.2657031527,0,0.3688965534,0,1.333330669,0
275,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01331830244,62.53218214,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747638,0.0009916951846,0.2657031527,0,0.3688965534,0,1.333330669,0
276,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0133175528,62.0334939,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747627,0.0008454522809,0.2657031527,0,0.3688965534,0,1.333330669,0
277,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01331091341,57.65311462,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747626,0.0008311084151,0.2657031527,0,0.3688965534,0,1.333330669,0
278,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01331022226,57.19359056,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747625,0.000817007906,0.2657031527,0,0.3688965534,0,1.333330669,0
279,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01330410085,53.15711574,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747617,0.0006965257156,0.2657031527,0,0.3688965534,0,1.333330669,0
280,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01329841144,49.4071816,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747609,0.0005938107443,0.2657031527,0,0.3688965534,0,1.333330669,0
281,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01329312336,45.9232215,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747603,0.0005062429029,0.2657031527,0,0.3688965534,0,1.333330669,0
282,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01329257283,45.5576778,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747598,0.0004315884804,0.2657031527,0,0.3688965534,0,1.333330669,0
283,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01329202668,45.19505875,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747597,0.0004242661899,0.2657031527,0,0.3688965534,0,1.333330669,0
284,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01329148488,44.8353407,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747593,0.0003617006762,0.2657031527,0,0.3688965534,0,1.333330669,0
285,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01328668611,41.67535313,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747592,0.0003555640958,0.2657031527,0,0.3688965534,0,1.333330669,0
286,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132861865,41.34378199,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747589,0.0003031299145,0.2657031527,0,0.3688965534,0,1.333330669,0
287,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01328176142,38.43099907,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747588,0.0002979870403,0.2657031527,0,0.3688965534,0,1.333330669,0
288,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01327764808,35.72429937,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747585,0.0002540436089,0.2657031527,0,0.3688965534,0,1.333330669,0
289,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01327382444,33.2089843,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747585,0.0002497335284,0.2657031527,0,0.3688965534,0,1.333330669,0
290,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01327027,30.87141963,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747584,0.0002454965723,0.2657031527,0,0.3688965534,0,1.333330669,0
291,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326989991,30.62610737,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747584,0.0002413315,0.2657031527,0,0.3688965534,0,1.333330669,0
292,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326662192,28.47096485,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747584,0.000237237092,0.2657031527,0,0.3688965534,0,1.333330669,0
293,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326357459,26.46795582,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747584,0.0002332121493,0.2657031527,0,0.3688965534,0,1.333330669,0
294,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326074164,24.60627636,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747583,0.0002292554935,0.2657031527,0,0.3688965534,0,1.333330669,0
295,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326044666,24.41088839,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747583,0.0002253659658,0.2657031527,0,0.3688965534,0,1.333330669,0
296,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01326015402,24.21705621,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747581,0.0001921317895,0.2657031527,0,0.3688965534,0,1.333330669,0
297,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325756199,22.51412215,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974758,0.0001888720992,0.2657031527,0,0.3688965534,0,1.333330669,0
298,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325729209,22.33538978,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974758,0.0001856677126,0.2657031527,0,0.3688965534,0,1.333330669,0
299,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325490145,20.7651007,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747578,0.0001582877421,0.2657031527,0,0.3688965534,0,1.333330669,0
300,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325267889,19.30546465,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747578,0.0001556022468,0.2657031527,0,0.3688965534,0,1.333330669,0
301,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325244745,19.15226101,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747576,0.0001326559582,0.2657031527,0,0.3688965534,0,1.333330669,0
302,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325221785,19.0002758,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747575,0.0001130935035,0.2657031527,0,0.3688965534,0,1.333330669,0
303,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01325199008,18.84949928,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747575,0.0001111747695,0.2657031527,0,0.3688965534,0,1.333330669,0
304,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324997254,17.52479678,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747574,0.00009478009398,0.2657031527,0,0.3688965534,0,1.333330669,0
305,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324809679,16.29337238,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747573,0.00008080310177,0.2657031527,0,0.3688965534,0,1.333330669,0
306,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324790147,16.16411652,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747572,0.00006888726295,0.2657031527,0,0.3688965534,0,1.333330669,0
307,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324770769,16.03588794,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747572,0.00006771852799,0.2657031527,0,0.3688965534,0,1.333330669,0
308,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324751545,15.90867844,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747572,0.00006656962168,0.2657031527,0,0.3688965534,0,1.333330669,0
309,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324732473,15.78247988,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747571,0.0000567527599,0.2657031527,0,0.3688965534,0,1.333330669,0
310,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324713553,15.65728422,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747571,0.0000557898978,0.2657031527,0,0.3688965534,0,1.333330669,0
311,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324694783,15.53308345,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004756269593,0.2657031527,0,0.3688965534,0,1.333330669,0
312,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324676162,15.40986963,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004675575161,0.2657031527,0,0.3688965534,0,1.333330669,0
313,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324657689,15.2876349,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004596249784,0.2657031527,0,0.3688965534,0,1.333330669,0
314,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324639362,15.16637145,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004518270233,0.2657031527,0,0.3688965534,0,1.333330669,0
315,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132462118,15.04607154,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004441613676,0.2657031527,0,0.3688965534,0,1.333330669,0
316,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324603143,14.92672747,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00004366257668,0.2657031527,0,0.3688965534,0,1.333330669,0
317,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324443375,13.87816387,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.0283974757,0.00003722376165,0.2657031527,0,0.3688965534,0,1.333330669,0
318,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324426738,13.76809826,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747569,0.00003659222674,0.2657031527,0,0.3688965534,0,1.333330669,0
319,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324410233,13.65890693,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747569,0.00003597140639,0.2657031527,0,0.3688965534,0,1.333330669,0
320,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324393858,13.55058292,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747569,0.00003066678972,0.2657031527,0,0.3688965534,0,1.333330669,0
321,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132424882,12.59883492,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747569,0.0000261444321,0.2657031527,0,0.3688965534,0,1.333330669,0
322,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324113969,11.714028,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00002228897567,0.2657031527,0,0.3688965534,0,1.333330669,0
323,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324099926,11.62114884,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00002191082296,0.2657031527,0,0.3688965534,0,1.333330669,0
324,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01324085995,11.52900708,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001867968667,0.2657031527,0,0.3688965534,0,1.333330669,0
325,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323962594,10.71942939,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001836276883,0.2657031527,0,0.3688965534,0,1.333330669,0
326,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323847859,9.966768669,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001805122778,0.2657031527,0,0.3688965534,0,1.333330669,0
327,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323835911,9.887759143,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001774497231,0.2657031527,0,0.3688965534,0,1.333330669,0
328,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323824057,9.809376653,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001744391275,0.2657031527,0,0.3688965534,0,1.333330669,0
329,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323812298,9.731616212,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001714796093,0.2657031527,0,0.3688965534,0,1.333330669,0
330,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323708136,9.048389228,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001461919243,0.2657031527,0,0.3688965534,0,1.333330669,0
331,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323697288,8.976667508,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001437116456,0.2657031527,0,0.3688965534,0,1.333330669,0
332,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323686527,8.905514868,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001412734471,0.2657031527,0,0.3688965534,0,1.333330669,0
333,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323591207,8.280343218,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001388766148,0.2657031527,0,0.3688965534,0,1.333330669,0
334,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323502578,7.699099305,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001365204469,0.2657031527,0,0.3688965534,0,1.333330669,0
335,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323493348,7.63808212,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001342042536,0.2657031527,0,0.3688965534,0,1.333330669,0
336,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323484192,7.577548932,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001319273566,0.2657031527,0,0.3688965534,0,1.333330669,0
337,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323403085,7.045679582,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.00001124723471,0.2657031527,0,0.3688965534,0,1.333330669,0
338,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323327672,6.551171455,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.000009588632093,0.2657031527,0,0.3688965534,0,1.333330669,0
339,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323257551,6.091396149,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.000009425952244,0.2657031527,0,0.3688965534,0,1.333330669,0
340,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323250249,6.043129295,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747568,0.000009266032406,0.2657031527,0,0.3688965534,0,1.333330669,0
341,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323243004,5.995245159,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000009108825754,0.2657031527,0,0.3688965534,0,1.333330669,0
342,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323235817,5.947740704,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007765569159,0.2657031527,0,0.3688965534,0,1.333330669,0
343,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323172155,5.530343409,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007633819228,0.2657031527,0,0.3688965534,0,1.333330669,0
344,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323165525,5.486525028,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007504304554,0.2657031527,0,0.3688965534,0,1.333330669,0
345,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323158948,5.443054048,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007376987214,0.2657031527,0,0.3688965534,0,1.333330669,0
346,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323152423,5.399927712,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007251829928,0.2657031527,0,0.3688965534,0,1.333330669,0
347,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323145949,5.357143284,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000007128796049,0.2657031527,0,0.3688965534,0,1.333330669,0
348,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323139527,5.31469805,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000006077529666,0.2657031527,0,0.3688965534,0,1.333330669,0
349,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323082641,4.941752251,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000005974418858,0.2657031527,0,0.3688965534,0,1.333330669,0
350,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323076717,4.902600072,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000005093385698,0.2657031527,0,0.3688965534,0,1.333330669,0
351,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323070839,4.863758258,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000004342276377,0.2657031527,0,0.3688965534,0,1.333330669,0
352,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323065009,4.825224347,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000004268605716,0.2657031527,0,0.3688965534,0,1.333330669,0
353,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323059224,4.786995895,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000004196184945,0.2657031527,0,0.3688965534,0,1.333330669,0
354,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01323007986,4.451099952,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000003577383658,0.2657031527,0,0.3688965534,0,1.333330669,0
355,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132300265,4.415837061,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000003516690096,0.2657031527,0,0.3688965534,0,1.333330669,0
356,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322955385,4.105997525,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000003457026256,0.2657031527,0,0.3688965534,0,1.333330669,0
357,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322950463,4.073469924,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000294722692,0.2657031527,0,0.3688965534,0,1.333330669,0
358,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132294558,4.041200124,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000289722454,0.2657031527,0,0.3688965534,0,1.333330669,0
359,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322940735,4.009186082,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000002469977815,0.2657031527,0,0.3688965534,0,1.333330669,0
360,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322935929,3.977425768,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000002428072399,0.2657031527,0,0.3688965534,0,1.333330669,0
361,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322893356,3.698361165,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000002386877946,0.2657031527,0,0.3688965534,0,1.333330669,0
362,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322888922,3.669064216,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000002346382395,0.2657031527,0,0.3688965534,0,1.333330669,0
363,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322884524,3.639999443,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000002306573887,0.2657031527,0,0.3688965534,0,1.333330669,0
364,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322845563,3.384618955,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001966428992,0.2657031527,0,0.3688965534,0,1.333330669,0
365,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322841505,3.357808312,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001933066738,0.2657031527,0,0.3688965534,0,1.333330669,0
366,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322805565,3.122233597,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001900270506,0.2657031527,0,0.3688965534,0,1.333330669,0
367,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322801822,3.097502136,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001620042192,0.2657031527,0,0.3688965534,0,1.333330669,0
368,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322798109,3.072966645,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001381138472,0.2657031527,0,0.3688965534,0,1.333330669,0
369,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322794425,3.048625569,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001357706203,0.2657031527,0,0.3688965534,0,1.333330669,0
370,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322761794,2.834749617,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001334671485,0.2657031527,0,0.3688965534,0,1.333330669,0
371,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322758395,2.81229608,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001137850696,0.2657031527,0,0.3688965534,0,1.333330669,0
372,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322728294,2.615004977,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001118546026,0.2657031527,0,0.3688965534,0,1.333330669,0
373,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322700304,2.43155847,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001099568877,0.2657031527,0,0.3688965534,0,1.333330669,0
374,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322674277,2.260984491,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000001080913692,0.2657031527,0,0.3688965534,0,1.333330669,0
375,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322671567,2.243076823,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000009215139537,0.2657031527,0,0.3688965534,0,1.333330669,0
376,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322668878,2.225311026,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000007856205105,0.2657031527,0,0.3688965534,0,1.333330669,0
377,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132266621,2.207685975,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000007722917453,0.2657031527,0,0.3688965534,0,1.333330669,0
378,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132264258,2.052820515,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000006584037417,0.2657031527,0,0.3688965534,0,1.333330669,0
379,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322640119,2.036561957,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000005613105278,0.2657031527,0,0.3688965534,0,1.333330669,0
380,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322637678,2.020432197,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000551787385,0.2657031527,0,0.3688965534,0,1.333330669,0
381,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322616052,1.878705224,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000005424258111,0.2657031527,0,0.3688965534,0,1.333330669,0
382,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322595943,1.74692203,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000005332230647,0.2657031527,0,0.3688965534,0,1.333330669,0
383,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322593849,1.733086706,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000004545899437,0.2657031527,0,0.3688965534,0,1.333330669,0
384,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322591771,1.719360977,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000003875526596,0.2657031527,0,0.3688965534,0,1.333330669,0
385,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322573368,1.598757242,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000003304012023,0.2657031527,0,0.3688965534,0,1.333330669,0
386,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322571451,1.586095573,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000324795646,0.2657031527,0,0.3688965534,0,1.333330669,0
387,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132256955,1.573534198,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000319285193,0.2657031527,0,0.3688965534,0,1.333330669,0
388,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322567663,1.561072324,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000003138682298,0.2657031527,0,0.3688965534,0,1.333330669,0
389,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322565792,1.548709161,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000003085431703,0.2657031527,0,0.3688965534,0,1.333330669,0
390,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322549215,1.440077772,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000002630430521,0.2657031527,0,0.3688965534,0,1.333330669,0
391,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322547489,1.428673003,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000002585802879,0.2657031527,0,0.3688965534,0,1.333330669,0
392,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322545776,1.41735857,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000002204480757,0.2657031527,0,0.3688965534,0,1.333330669,0
393,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322544077,1.406133756,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001879391289,0.2657031527,0,0.3688965534,0,1.333330669,0
394,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322542391,1.394997852,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000184750571,0.2657031527,0,0.3688965534,0,1.333330669,0
395,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322540719,1.383950153,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001816161098,0.2657031527,0,0.3688965534,0,1.333330669,0
396,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132253906,1.37298996,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001785348276,0.2657031527,0,0.3688965534,0,1.333330669,0
397,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322537414,1.36211658,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001522067266,0.2657031527,0,0.3688965534,0,1.333330669,0
398,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322522834,1.266575365,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001496244013,0.2657031527,0,0.3688965534,0,1.333330669,0
399,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322521316,1.256544857,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001275596512,0.2657031527,0,0.3688965534,0,1.333330669,0
400,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322507866,1.16840966,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001087487367,0.2657031527,0,0.3688965534,0,1.333330669,0
401,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322506466,1.159156669,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001069037156,0.2657031527,0,0.3688965534,0,1.333330669,0
402,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322505076,1.149976964,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000105089997,0.2657031527,0,0.3688965534,0,1.333330669,0
403,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322492767,1.069317491,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000001033070498,0.2657031527,0,0.3688965534,0,1.333330669,0
404,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322491485,1.060849338,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000008807260801,0.2657031527,0,0.3688965534,0,1.333330669,0
405,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322490214,1.052448253,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000007508475264,0.2657031527,0,0.3688965534,0,1.333330669,0
406,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322488952,1.044113706,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000006401218502,0.2657031527,0,0.3688965534,0,1.333330669,0
407,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013224877,1.03584517,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000006292616018,0.2657031527,0,0.3688965534,0,1.333330669,0
408,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322486458,1.027642122,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000536465909,0.2657031527,0,0.3688965534,0,1.333330669,0
409,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322485226,1.019504043,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000005273642778,0.2657031527,0,0.3688965534,0,1.333330669,0
410,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322484004,1.011430419,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000449595138,0.2657031527,0,0.3688965534,0,1.333330669,0
411,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322473178,0.9404897012,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000003832944259,0.2657031527,0,0.3688965534,0,1.333330669,0
412,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322463112,0.8745252155,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000003267709201,0.2657031527,0,0.3688965534,0,1.333330669,0
413,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322453751,0.8131878266,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000003212269547,0.2657031527,0,0.3688965534,0,1.333330669,0
414,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322452776,0.8067482076,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000002738563894,0.2657031527,0,0.3688965534,0,1.333330669,0
415,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322451809,0.8003595885,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000002334714473,0.2657031527,0,0.3688965534,0,1.333330669,0
416,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132245085,0.7940215653,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001990419753,0.2657031527,0,0.3688965534,0,1.333330669,0
417,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322449898,0.7877337373,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001696897346,0.2657031527,0,0.3688965534,0,1.333330669,0
418,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322448953,0.7814957068,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001446659981,0.2657031527,0,0.3688965534,0,1.333330669,0
419,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322448017,0.7753070794,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001233324518,0.2657031527,0,0.3688965534,0,1.333330669,0
420,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322439718,0.7209292439,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001051449122,0.2657031527,0,0.3688965534,0,1.333330669,0
421,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322432001,0.6703656212,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001033610333,0.2657031527,0,0.3688965534,0,1.333330669,0
422,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322424826,0.6233486305,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000001016074196,0.2657031527,0,0.3688965534,0,1.333330669,0
423,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322418154,0.5796294682,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000009988355743,0.2657031527,0,0.3688965534,0,1.333330669,0
424,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132241195,0.5389767896,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000008515396979,0.2657031527,0,0.3688965534,0,1.333330669,0
425,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322406181,0.5011754834,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000008370925539,0.2657031527,0,0.3688965534,0,1.333330669,0
426,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132240558,0.4972068264,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000008228905187,0.2657031527,0,0.3688965534,0,1.333330669,0
427,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322404984,0.4932695978,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000008089294339,0.2657031527,0,0.3688965534,0,1.333330669,0
428,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322404393,0.4893635486,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000007952052116,0.2657031527,0,0.3688965534,0,1.333330669,0
429,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322399155,0.4550420718,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000007817138333,0.2657031527,0,0.3688965534,0,1.333330669,0
430,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322398609,0.4514387504,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000007684513484,0.2657031527,0,0.3688965534,0,1.333330669,0
431,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322393777,0.4197772601,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000007554138735,0.2657031527,0,0.3688965534,0,1.333330669,0
432,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322389284,0.3903364404,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000007425975913,0.2657031527,0,0.3688965534,0,1.333330669,0
433,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322388816,0.3872455236,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000006330885132,0.2657031527,0,0.3688965534,0,1.333330669,0
434,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322388352,0.3841790836,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000000539728475,0.2657031527,0,0.3688965534,0,1.333330669,0
435,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132238424,0.3572350268,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000005305714914,0.2657031527,0,0.3688965534,0,1.333330669,0
436,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322383812,0.3544062375,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000005215698643,0.2657031527,0,0.3688965534,0,1.333330669,0
437,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322383387,0.351599849,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000000512720958,0.2657031527,0,0.3688965534,0,1.333330669,0
438,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322382965,0.348815684,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000004371112333,0.2657031527,0,0.3688965534,0,1.333330669,0
439,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322382547,0.3460535665,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000004296952443,0.2657031527,0,0.3688965534,0,1.333330669,0
440,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322382132,0.3433133218,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000004224050744,0.2657031527,0,0.3688965534,0,1.333330669,0
441,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322378458,0.3192354579,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000003601140155,0.2657031527,0,0.3688965534,0,1.333330669,0
442,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322378075,0.3167075817,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000003540043543,0.2657031527,0,0.3688965534,0,1.333330669,0
443,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322377695,0.3141997233,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000000347998349,0.2657031527,0,0.3688965534,0,1.333330669,0
444,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322374332,0.2921637776,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.00000000342094241,0.2657031527,0,0.3688965534,0,1.333330669,0
445,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322373982,0.2898502766,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000002916464273,0.2657031527,0,0.3688965534,0,1.333330669,0
446,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322370879,0.2695220994,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000002486380311,0.2657031527,0,0.3688965534,0,1.333330669,0
447,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322370556,0.2673878922,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000002119719795,0.2657031527,0,0.3688965534,0,1.333330669,0
448,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322370236,0.2652705852,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001807129823,0.2657031527,0,0.3688965534,0,1.333330669,0
449,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322367396,0.2466663155,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001776470224,0.2657031527,0,0.3688965534,0,1.333330669,0
450,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322367101,0.2447130967,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001746330794,0.2657031527,0,0.3688965534,0,1.333330669,0
451,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322366807,0.2427753447,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001716702707,0.2657031527,0,0.3688965534,0,1.333330669,0
452,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322366516,0.2408529373,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001687577287,0.2657031527,0,0.3688965534,0,1.333330669,0
453,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322366228,0.2389457527,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001658946006,0.2657031527,0,0.3688965534,0,1.333330669,0
454,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322365941,0.2370536706,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001414305234,0.2657031527,0,0.3688965534,0,1.333330669,0
455,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322365657,0.2351765712,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001390310262,0.2657031527,0,0.3688965534,0,1.333330669,0
456,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322365375,0.2333143359,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001185284556,0.2657031527,0,0.3688965534,0,1.333330669,0
457,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322365095,0.2314668471,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000001010493497,0.2657031527,0,0.3688965534,0,1.333330669,0
458,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322364818,0.2296339879,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000009933495579,0.2657031527,0,0.3688965534,0,1.333330669,0
459,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132236236,0.2135290897,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000008468626911,0.2657031527,0,0.3688965534,0,1.333330669,0
460,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322360074,0.1985537016,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000008324948967,0.2657031527,0,0.3688965534,0,1.333330669,0
461,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322359836,0.1969814696,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000000818370865,0.2657031527,0,0.3688965534,0,1.333330669,0
462,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322357728,0.1831666375,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000006976876846,0.2657031527,0,0.3688965534,0,1.333330669,0
463,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322357508,0.1817162492,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000005948013622,0.2657031527,0,0.3688965534,0,1.333330669,0
464,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322355563,0.1689720291,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000005847100171,0.2657031527,0,0.3688965534,0,1.333330669,0
465,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322355361,0.1676340418,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000005747898808,0.2657031527,0,0.3688965534,0,1.333330669,0
466,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132235516,0.1663066493,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000004900270015,0.2657031527,0,0.3688965534,0,1.333330669,0
467,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132235338,0.1546431634,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000004177638998,0.2657031527,0,0.3688965534,0,1.333330669,0
468,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322353194,0.1534186397,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000003561572638,0.2657031527,0,0.3688965534,0,1.333330669,0
469,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322351552,0.1426590363,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000003036356099,0.2657031527,0,0.3688965534,0,1.333330669,0
470,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322350025,0.1326540408,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000002984841561,0.2657031527,0,0.3688965534,0,1.333330669,0
471,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322349866,0.131603638,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000002544674165,0.2657031527,0,0.3688965534,0,1.333330669,0
472,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322349708,0.1305615528,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000002501501458,0.2657031527,0,0.3688965534,0,1.333330669,0
473,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322348311,0.121404993,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000002459061214,0.2657031527,0,0.3688965534,0,1.333330669,0
474,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322348165,0.1204436655,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000000209642938,0.2657031527,0,0.3688965534,0,1.333330669,0
475,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322346876,0.1119967042,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001787273989,0.2657031527,0,0.3688965534,0,1.333330669,0
476,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322346742,0.1111098758,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001756951263,0.2657031527,0,0.3688965534,0,1.333330669,0
477,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322346609,0.1102300697,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001497857892,0.2657031527,0,0.3688965534,0,1.333330669,0
478,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322345429,0.1024994176,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001472445373,0.2657031527,0,0.3688965534,0,1.333330669,0
479,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322345306,0.1016877929,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001447464,0.2657031527,0,0.3688965534,0,1.333330669,0
480,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322344218,0.09455623424,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.000000000123400997,0.2657031527,0,0.3688965534,0,1.333330669,0
481,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322343206,0.08792483068,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001213073871,0.2657031527,0,0.3688965534,0,1.333330669,0
482,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322342264,0.08175850426,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001034184789,0.2657031527,0,0.3688965534,0,1.333330669,0
483,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322341389,0.07602463733,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0.0000000001016638905,0.2657031527,0,0.3688965534,0,1.333330669,0
484,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322341298,0.07542265061,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
485,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322341208,0.07482543066,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
486,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322341118,0.07423293971,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
487,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322341029,0.07364514034,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
488,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322340241,0.06848028247,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
489,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322339508,0.06367764755,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
490,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322339431,0.06317342885,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
491,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322339356,0.06267320274,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
492,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322339281,0.06217693759,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
493,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322338615,0.05781636968,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
494,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337996,0.05376161732,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
495,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337932,0.05333591721,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
496,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337868,0.05291358793,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
497,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337804,0.0524946028,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
498,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337742,0.05207893534,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
499,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337679,0.05166655927,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
500,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337617,0.05125744853,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
501,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337556,0.05085157727,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
502,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322337495,0.05044891984,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
503,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336955,0.04691086114,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
504,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336898,0.0465394076,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
505,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013223364,0.0432755303,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
506,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336348,0.04293286249,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
507,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336297,0.04259290802,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
508,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336246,0.04225564543,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
509,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322336195,0.04192105339,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
510,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322335747,0.03898106959,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
511,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322335329,0.03624727199,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
512,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322335286,0.03596025613,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
513,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322335243,0.03567551295,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
514,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013223352,0.03539302445,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
515,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322334821,0.03291086252,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
516,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322334469,0.03060277869,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
517,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322334141,0.02845656449,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
518,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322334107,0.02823123779,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
519,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322334073,0.0280076953,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
520,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233404,0.02778592288,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
521,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333742,0.02583725919,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
522,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333711,0.02563267292,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
523,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333681,0.02542970662,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
524,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333409,0.02364628797,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
525,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233338,0.02345905044,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
526,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333352,0.0232732955,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
527,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333324,0.02308901143,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
528,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333296,0.02290618657,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
529,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322333051,0.02129974614,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
530,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332823,0.01980596772,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
531,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013223328,0.01964913892,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
532,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332589,0.01827111995,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
533,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332394,0.01698974339,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
534,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332373,0.01685521423,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
535,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332193,0.01567313709,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
536,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332025,0.01457396065,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
537,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322332008,0.01445856031,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
538,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233199,0.01434407374,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
539,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331837,0.0133381063,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
540,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331821,0.01323249178,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
541,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331805,0.01312771355,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
542,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331789,0.01302376499,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
543,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233165,0.01211039254,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
544,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233152,0.0112610761,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
545,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331507,0.01117190806,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
546,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331493,0.01108344608,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
547,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233148,0.01099568456,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
548,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331362,0.01022454403,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
549,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233135,0.01014358353,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
550,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331338,0.01006326409,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
551,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331326,0.009983580636,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
552,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331314,0.00990452814,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
553,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331208,0.009209911803,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
554,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331197,0.009136985417,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
555,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331186,0.009064636481,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
556,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322331089,0.008428922804,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
557,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330999,0.007837792521,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
558,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330989,0.007775730928,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
559,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233098,0.007714160755,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
560,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330971,0.007653078111,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
561,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330889,0.007116358776,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
562,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233088,0.00706000968,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
563,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330805,0.006564882962,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
564,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330797,0.006512900592,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
565,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330789,0.006461329832,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
566,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330781,0.006410167422,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
567,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330774,0.006359410129,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
568,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330766,0.006309054745,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
569,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330758,0.006259098087,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
570,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330751,0.006209536999,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
571,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330684,0.005774054964,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
572,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330623,0.005369113808,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
573,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330616,0.005326599841,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
574,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233061,0.005284422509,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
575,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330603,0.005242579149,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
576,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330597,0.005201067114,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
577,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330591,0.005159883782,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
578,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330585,0.005119026551,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
579,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330579,0.005078492837,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
580,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330572,0.005038280079,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
581,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330566,0.004998385736,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
582,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233056,0.004958807286,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
583,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330555,0.004919542228,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
584,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330502,0.004574529073,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
585,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330496,0.004538306826,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
586,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330491,0.004502371396,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
587,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330443,0.004186614926,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
588,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330438,0.00415346428,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
589,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330433,0.00412057613,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
590,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330389,0.003831595411,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
591,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330348,0.00356288125,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
592,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330343,0.003534669483,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
593,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330339,0.003506681104,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
594,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330335,0.003478914344,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
595,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330331,0.003451367448,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
596,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330294,0.003209319118,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
597,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233029,0.003183906943,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
598,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330256,0.00296061593,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
599,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330252,0.002937173049,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
600,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330249,0.002913915795,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
601,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330245,0.002890842697,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
602,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330242,0.002867952298,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
603,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330238,0.00284524315,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
604,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330235,0.00282271382,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
605,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330205,0.002624753698,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
606,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330177,0.002440676749,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
607,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330174,0.002421350875,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
608,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330171,0.002402178028,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
609,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330168,0.002383156996,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
610,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330142,0.002216023501,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
611,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233014,0.002198476487,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
612,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330137,0.002181068414,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
613,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330135,0.002163798183,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
614,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330132,0.002146664701,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
615,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330109,0.001996116683,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
616,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330107,0.001980310944,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
617,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330085,0.001841429505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
618,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330066,0.00171228798,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
619,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330047,0.001592203297,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
620,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233003,0.001480540289,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
621,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330029,0.001468817011,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
622,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330027,0.001457186561,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
623,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322330011,0.00135499243,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
624,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132233001,0.001344263271,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
625,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329995,0.001249988579,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
626,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329982,0.001162325477,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
627,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232998,0.001153121902,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
628,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329968,0.00107225217,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
629,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329967,0.001063761817,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
630,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329955,0.0009891590093,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
631,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329945,0.0009197881804,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
632,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329935,0.0008552824058,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
633,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329926,0.0007953004939,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
634,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329917,0.0007395251809,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
635,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329909,0.0006876614533,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
636,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329909,0.0006822163832,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
637,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329901,0.000634371786,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
638,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013223299,0.0006293486764,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
639,0.5563835365,0,0.09903919682,0,0.632486687,0,0.013223299,0.000624365341,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
640,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329899,0.0006194214649,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
641,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329898,0.0006145167356,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
642,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329898,0.0006096508432,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
643,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329897,0.00060482348,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
644,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232989,0.0005624065339,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
645,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232989,0.0005579532627,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
646,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329889,0.0005535352536,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
647,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329888,0.0005491522273,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
648,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329888,0.0005448039069,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
649,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329882,0.0005065962007,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
650,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329881,0.0005025848493,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
651,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329881,0.0004986052607,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
652,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232988,0.0004946571834,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
653,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329879,0.000490740368,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
654,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329874,0.0004563241984,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
655,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329874,0.0004527109129,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
656,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329873,0.0004491262382,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
657,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329873,0.0004455699478,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
658,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329872,0.0004420418171,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
659,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329871,0.0004385416229,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
660,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329867,0.0004077862097,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
661,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329866,0.0004045572597,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
662,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329866,0.0004013538774,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
663,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329861,0.0003732064824,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
664,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329857,0.0003470330956,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
665,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329857,0.0003442852036,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
666,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329857,0.00034155907,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
667,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329856,0.0003388545225,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
668,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329856,0.0003361713904,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
669,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329852,0.0003125953161,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
670,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329852,0.0003101201107,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
671,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329852,0.0003076645045,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
672,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329848,0.00028608765,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
673,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329848,0.0002838223387,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
674,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329845,0.0002639175618,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
675,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329845,0.0002618277987,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
676,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329844,0.0002597545828,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
677,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329841,0.0002415377045,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
678,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329841,0.0002396251505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
679,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329841,0.0002377277406,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
680,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329841,0.0002358453548,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
681,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232984,0.0002339778742,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
682,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329838,0.0002175687453,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
683,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329835,0.0002023104068,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
684,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329835,0.0002007084641,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
685,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329833,0.000186632556,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
686,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329833,0.0001851547542,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
687,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329833,0.0001836886541,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
688,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329832,0.0001822341629,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
689,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329832,0.0001807911887,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
690,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232983,0.0001681121013,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
691,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329828,0.0001563222125,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
692,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329828,0.0001550844154,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
693,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329827,0.0001442081727,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
694,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329825,0.000134094693,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
695,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329824,0.0001246904829,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
696,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329823,0.0001237031535,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
697,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329822,0.0001150277137,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
698,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329821,0.0001069606921,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
699,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232982,0.00009945941972,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
700,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329819,0.00009248421993,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
701,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329819,0.00009175190751,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
702,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329818,0.00009102539371,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
703,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329818,0.00009030463262,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
704,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329817,0.00008397146825,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
705,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329816,0.00007808245575,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
706,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329816,0.00007260644625,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
707,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329816,0.00007203153084,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
708,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329815,0.00007146116776,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
709,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329815,0.00006644951656,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
710,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00006178933803,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
711,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00006130007511,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
712,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00006081468628,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
713,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00006033314089,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
714,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00005985540849,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
715,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00005938145888,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
716,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00005891126213,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
717,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329814,0.00005844478851,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
718,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005798200853,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
719,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005391566577,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
720,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005348874849,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
721,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005306521164,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
722,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005264502846,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
723,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329813,0.00005222817239,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
724,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329812,0.00004856535256,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
725,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329812,0.00004818080035,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
726,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329812,0.00004779929312,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
727,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004444707552,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
728,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004409513283,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
729,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004100269211,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
730,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004067802288,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
731,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004035592446,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
732,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00004003637649,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
733,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329811,0.00003971935877,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
734,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232981,0.00003693379596,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
735,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232981,0.00003664134523,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
736,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232981,0.00003407164693,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
737,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232981,0.00003380185939,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
738,0.5563835365,0,0.09903919682,0,0.632486687,0,0.0132232981,0.0000335342081,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
739,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329809,0.00003118241678,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
740,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329809,0.00003093550686,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
741,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329809,0.00002876596536,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
742,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329809,0.00002853818949,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
743,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329809,0.00002653677452,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
744,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.000024675721,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
745,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002294518525,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
746,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002276349972,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
747,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002258325282,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
748,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002240443317,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
749,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002222702945,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
750,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002205103045,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
751,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002187642506,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
752,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002170320223,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
753,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002153135103,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
754,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329808,0.00002002133344,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
755,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001861721505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
756,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001846979944,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
757,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.0000183235511,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
758,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001703850009,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
759,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001690358512,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
760,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001676973845,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
761,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.0000166369516,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
762,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001547018368,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
763,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.0000143852425,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
764,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001427133667,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
765,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001327047195,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
766,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001316539315,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
767,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001306114638,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
768,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329807,0.00001295772507,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
769,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.0000120489854,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
770,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.00001195357862,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,1.333330669,0
771,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.00001111526085,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
772,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.00001033573525,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
773,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000009610878641,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
774,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.00000953477738,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
775,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000008866092838,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
776,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000008244303887,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
777,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000007666121687,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
778,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000007605419482,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
779,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000007545197931,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
780,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000007485453229,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
781,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.0000074261816,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
782,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006905375226,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
783,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006850696795,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
784,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006796451321,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
785,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006742635376,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
786,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006689245559,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
787,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006220121329,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
788,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329806,0.000006170868904,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
789,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005738099005,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
790,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005692663349,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
791,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005647587464,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
792,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005602868501,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
793,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005558503633,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
794,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005514490057,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
795,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000005127752737,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
796,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000004768137735,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
797,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000004433742933,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
798,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000004122799611,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
799,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003833663089,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
800,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003564804033,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
801,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003536577053,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
802,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003508573581,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
803,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003480791846,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
804,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003236680043,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
805,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003211051228,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
806,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000003185625348,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
807,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000029622139,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
808,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002754470545,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
809,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002561296462,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
810,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002541015497,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
811,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002520895122,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
812,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002500934065,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
813,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002325540778,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
814,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002307126584,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
815,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000002145325231,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
816,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001994871187,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
817,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001979075314,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
818,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001963404517,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
819,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001947857805,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
820,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001811252371,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
821,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001684227228,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
822,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000167089111,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
823,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000165766059,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
824,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001541407009,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
825,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001529201776,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
826,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001421957155,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
827,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001410697754,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
828,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001399527508,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
829,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001388445711,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
830,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001377451662,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
831,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001280849445,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
832,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000127070737,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
833,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001181591249,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
834,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001172235123,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
835,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001090024971,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
836,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001081393889,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
837,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000001072831151,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
838,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000009975923094,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
839,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000009896931322,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
840,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000009818565027,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
841,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000009740819254,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
842,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000009057684768,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
843,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008985963829,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
844,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008914810795,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
845,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008844221167,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
846,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008774190485,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
847,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008158846749,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
848,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000008094243028,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
849,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000007526584763,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
850,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000006998737004,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
851,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000006943319311,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
852,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000688834043,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
853,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000006833796885,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
854,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000635453511,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
855,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000006304218364,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
856,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000006254300039,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
857,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000005815679022,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
858,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000005407818985,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
859,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000005364998566,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
860,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000532251721,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
861,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004949243159,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
862,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004910053855,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
863,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004565706318,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
864,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004529553951,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
865,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004493687848,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
866,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004178540522,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
867,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000004145453828,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
868,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003854728541,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
869,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003824205868,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
870,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003556010058,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
871,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003306623118,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
872,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003280440476,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
873,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003050379538,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
874,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003026225895,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
875,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000003002263507,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
876,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002978490858,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
877,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002954906447,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
878,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002931508783,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
879,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002908296388,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
880,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002885267794,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
881,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002682920755,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
882,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002494764539,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
883,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000247501039,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
884,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002455412659,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
885,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002283211839,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
886,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002265132815,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
887,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002247196946,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
888,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000002089598525,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
889,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001943052657,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
890,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001927667096,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
891,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001912403362,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
892,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000189726049,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
893,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001764203502,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
894,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001640477948,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
895,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001627488247,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
896,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001614601402,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
897,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001601816597,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
898,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001489479418,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
899,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000138502057,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
900,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001374053642,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
901,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001363173553,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
902,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001267572676,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
903,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001257535729,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
904,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001247578257,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
905,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001237699631,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
906,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001227899226,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
907,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001218176423,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
908,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001208530607,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
909,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000119896117,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
910,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001189467505,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
911,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001180049014,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
912,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000011707051,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
913,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001161435174,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
914,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001079982434,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
915,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001071430872,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
916,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001062947023,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
917,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001054530352,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
918,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001046180325,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
919,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001037896416,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
920,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001029678102,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
921,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000001021524861,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
922,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000009498841869,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
923,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000008832677525,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
924,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000008762738249,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
925,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000008148197671,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
926,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000008083678271,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
927,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000007516760925,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
928,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000006989602122,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
929,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000006499413552,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
930,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000006043602452,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
931,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005995747747,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
932,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005948271966,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
933,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000590117211,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
934,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005854445202,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
935,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000580808829,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
936,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005762098442,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
937,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005716472753,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
938,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000567120834,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
939,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000562630234,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
940,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000005231723501,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
941,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000004864816914,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
942,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000004523641894,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
943,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000004206393857,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
944,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003911394778,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
945,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003880423409,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
946,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003608285,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
947,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003579713726,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
948,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003551368688,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
949,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003302307252,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
950,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003276158785,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
951,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003046398126,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
952,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000003022276009,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
953,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002810320432,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
954,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002613229534,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
955,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002592537351,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
956,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002572009013,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
957,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002391631161,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
958,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002223903408,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
959,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002067938589,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
960,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000002051564151,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
961,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001907685676,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
962,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001892580159,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
963,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001877594252,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
964,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001862727007,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
965,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001847977484,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
966,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001833344751,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
967,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001818827884,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
968,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001691271462,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
969,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001677879566,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
970,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001664593709,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
971,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001547853901,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
972,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000153559762,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
973,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001523438387,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
974,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001511375433,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
975,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001499407997,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
976,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001487535322,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
977,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001475756657,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
978,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001464071259,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
979,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001361394314,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
980,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001350614464,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
981,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001339919973,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
982,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001329310162,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
983,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001318784363,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
984,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001308341909,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
985,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001297982142,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
986,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001287704405,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
987,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001197396263,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
988,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000118791499,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
989,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001178508792,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
990,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001169177074,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
991,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001159919248,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
992,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001078572821,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
993,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000107003242,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
994,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001061559645,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
995,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000001053153959,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
996,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000009792951007,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
997,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000009106160463,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
998,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000008467535303,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
999,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000007873697636,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1000,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000007811351794,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1001,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000007749499622,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1002,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000007206018595,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1003,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006700652498,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1004,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006647595111,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1005,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006594957845,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1006,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006132446118,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1007,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006083887927,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1008,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000006035714231,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1009,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005987921986,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1010,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005567982358,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1011,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005523893727,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1012,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005480154201,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1013,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005436761015,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1014,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005393711426,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1015,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005351002715,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1016,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000005308632182,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1017,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004936331903,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1018,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004897244833,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1019,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004858467265,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1020,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004517737553,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1021,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004481965014,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1022,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004167639824,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1023,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004134639444,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1024,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000004101900369,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1025,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003814229534,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1026,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003546733375,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1027,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003518649483,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1028,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003490787965,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1029,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003463147062,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1030,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003220272708,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1031,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000003194773809,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1032,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002970720769,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1033,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002947197884,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1034,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002740507619,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1035,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002718807617,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1036,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002697279441,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1037,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000000267592173,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1038,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002654733135,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1039,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002468553748,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1040,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002295431328,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1041,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002277255548,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1042,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002259223688,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1043,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002241334608,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1044,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000000208414732,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1045,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002067644537,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1046,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000002051272428,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1047,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001907414411,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1048,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001892311043,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1049,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001877327266,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1050,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001745668217,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1051,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001731845594,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1052,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001610389337,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1053,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001597637885,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1054,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001584987402,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1055,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001572437088,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1056,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001559986151,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1057,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001547633803,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1058,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001439096524,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1059,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001338171084,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1060,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001244323658,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1061,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001234470802,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1062,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001224695964,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1063,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001138806674,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1064,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001058940896,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1065,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001050555946,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1066,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.00000000104223739,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1067,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001033984702,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1068,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000001025797361,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1069,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009538570513,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1070,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009463041805,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1071,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009388111152,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1072,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009313773817,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1073,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009240025104,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1074,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000009166860351,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1075,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000852397824,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1076,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000007926182167,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1077,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000786342074,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1078,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000007801156273,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1079,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000007739384831,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1080,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000007678102511,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1081,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000007139628643,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1082,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000006638918547,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1083,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000006173323807,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1084,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000005740381743,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1085,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000005337802388,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1086,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000496345637,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1087,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000004615363656,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1088,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000429168307,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1089,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003990702564,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1090,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003959103216,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1091,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003927754079,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1092,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003652296318,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1093,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003396156715,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1094,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003369265125,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1095,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003342586469,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1096,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003316119061,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1097,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003289861229,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1098,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003059139602,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1099,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003034916595,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1100,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000003010885392,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1101,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002799728651,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1102,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002603380567,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1103,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000258276637,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1104,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002562315402,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1105,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002382617373,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1106,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002363751233,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1107,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002345034479,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1108,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002326465929,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1109,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002308044409,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1110,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002289768755,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1111,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002271637812,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1112,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002112325326,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1113,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002095599424,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1114,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002079005961,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1115,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000002062543889,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1116,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001917895392,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1117,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001902709033,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1118,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001887642922,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1119,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001755260425,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1120,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000163216206,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1121,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001619238206,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1122,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000150567923,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1123,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001493756897,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1124,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001481928969,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1125,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001470194697,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1126,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.000000000145855334,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1127,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001447004162,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1128,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001345524151,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1129,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001334869965,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1130,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001324300142,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1131,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001313814013,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1132,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001303410916,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1133,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001293090193,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1134,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001282851193,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1135,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001192883412,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1136,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001183437873,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1137,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001174067125,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1138,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001164770578,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1139,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001155547643,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1140,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001146397737,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1141,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001137320283,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1142,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001128314706,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1143,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001119380437,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1144,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0.0000000001040877042,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1145,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1146,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1147,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1148,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1149,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1150,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1151,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1152,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1153,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1154,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1155,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1156,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1157,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1158,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1159,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1160,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1161,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1162,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1163,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1164,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1165,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1166,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1167,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1168,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1169,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1170,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1171,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1172,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1173,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1174,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1175,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1176,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1177,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1178,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1179,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1180,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1181,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1182,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1183,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1184,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1185,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1186,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1187,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1188,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1189,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1190,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1191,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1192,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1193,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1194,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1195,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1196,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1197,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1198,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1199,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1200,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1201,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1202,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1203,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1204,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1205,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1206,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1207,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1208,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1209,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1210,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1211,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1212,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1213,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1214,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1215,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1216,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1217,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1218,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1219,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1220,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1221,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1222,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1223,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1224,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1225,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1226,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1227,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1228,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1229,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1230,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1231,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1232,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1233,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1234,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1235,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1236,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1237,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1238,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1239,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1240,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1241,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1242,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1243,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1244,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1245,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1246,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1247,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1248,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1249,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1250,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1251,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1252,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1253,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1254,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1255,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1256,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1257,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1258,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1259,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1260,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1261,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1262,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1263,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1264,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1265,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1266,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1267,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1268,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1269,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1270,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1271,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1272,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1273,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1274,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1275,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1276,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1277,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1278,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1279,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1280,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1281,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1282,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1283,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1284,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1285,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1286,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1287,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1288,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1289,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1290,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1291,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1292,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1293,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1294,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1295,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1296,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1297,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1298,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1299,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1300,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1301,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1302,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1303,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1304,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1305,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1306,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1307,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1308,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1309,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1310,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1311,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1312,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1313,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1314,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1315,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1316,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1317,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1318,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1319,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1320,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1321,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1322,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1323,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1324,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1325,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1326,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1327,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1328,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1329,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1330,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1331,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1332,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1333,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1334,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1335,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1336,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1337,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1338,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1339,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1340,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1341,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1342,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1343,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1344,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1345,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1346,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1347,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1348,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1349,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1350,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1351,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1352,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1353,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1354,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1355,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1356,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1357,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1358,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1359,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1360,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1361,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1362,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1363,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1364,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1365,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1366,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1367,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1368,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1369,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1370,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1371,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1372,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1373,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1374,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1375,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1376,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1377,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1378,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1379,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1380,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1381,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1382,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1383,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1384,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1385,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1386,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1387,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1388,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1389,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1390,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1391,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1392,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1393,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1394,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1395,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1396,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1397,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1398,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1399,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1400,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1401,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1402,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1403,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1404,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1405,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1406,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1407,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1408,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1409,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1410,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1411,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1412,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1413,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1414,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1415,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1416,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1417,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1418,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1419,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1420,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1421,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1422,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1423,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1424,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1425,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1426,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1427,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1428,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1429,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1430,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1431,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1432,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1433,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1434,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1435,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1436,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1437,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1438,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1439,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1440,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1441,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1442,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1443,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1444,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1445,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1446,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1447,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1448,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1449,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1450,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1451,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1452,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1453,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1454,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1455,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1456,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1457,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1458,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1459,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1460,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1461,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1462,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1463,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1464,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1465,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1466,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1467,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1468,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1469,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1470,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1471,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1472,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1473,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1474,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1475,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1476,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1477,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1478,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1479,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1480,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1481,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1482,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1483,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1484,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1485,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1486,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1487,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1488,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1489,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1490,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1491,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1492,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1493,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1494,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1495,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1496,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1497,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1498,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1499,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1500,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1501,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1502,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1503,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1504,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1505,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1506,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1507,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1508,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1509,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1510,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1511,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1512,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1513,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1514,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1515,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1516,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1517,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1518,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1519,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1520,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1521,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1522,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1523,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1524,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1525,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1526,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1527,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1528,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1529,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1530,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1531,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1532,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1533,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1534,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1535,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1536,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1537,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1538,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1539,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1540,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1541,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1542,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1543,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1544,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1545,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1546,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1547,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1548,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1549,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1550,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1551,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1552,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1553,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1554,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1555,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1556,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1557,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1558,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1559,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1560,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1561,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1562,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1563,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1564,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1565,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1566,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1567,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1568,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1569,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1570,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1571,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1572,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1573,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1574,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1575,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1576,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1577,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1578,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1579,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1580,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1581,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1582,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1583,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1584,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1585,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1586,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1587,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1588,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1589,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1590,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1591,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1592,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1593,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1594,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1595,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1596,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1597,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1598,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1599,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1600,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1601,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1602,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1603,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1604,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1605,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1606,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1607,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1608,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1609,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1610,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1611,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1612,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1613,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1614,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1615,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1616,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1617,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1618,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1619,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1620,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1621,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1622,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1623,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1624,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1625,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1626,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1627,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1628,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1629,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1630,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1631,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1632,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1633,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1634,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1635,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1636,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1637,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1638,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1639,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1640,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1641,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1642,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1643,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1644,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1645,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1646,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1647,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1648,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1649,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1650,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1651,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1652,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1653,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1654,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1655,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1656,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1657,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1658,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1659,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1660,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1661,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1662,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1663,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1664,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1665,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1666,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1667,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1668,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1669,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1670,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1671,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1672,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1673,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1674,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1675,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1676,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1677,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1678,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1679,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1680,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1681,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1682,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1683,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1684,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1685,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1686,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1687,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1688,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1689,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1690,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1691,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1692,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1693,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1694,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1695,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1696,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1697,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1698,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1699,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1700,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1701,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1702,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1703,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1704,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1705,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1706,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1707,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1708,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1709,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1710,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1711,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1712,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1713,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1714,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1715,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1716,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1717,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1718,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1719,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1720,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1721,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1722,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1723,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1724,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1725,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1726,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1727,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1728,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1729,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1730,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1731,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1732,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1733,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1734,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1735,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1736,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1737,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1738,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1739,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1740,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1741,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1742,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1743,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1744,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1745,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1746,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1747,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1748,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1749,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1750,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1751,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1752,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1753,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1754,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1755,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1756,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1757,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1758,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1759,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1760,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1761,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1762,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1763,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1764,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1765,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1766,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1767,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1768,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1769,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1770,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1771,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1772,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1773,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1774,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1775,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1776,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1777,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1778,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1779,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1780,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1781,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1782,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1783,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1784,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1785,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1786,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1787,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1788,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1789,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1790,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1791,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1792,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1793,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1794,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1795,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1796,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1797,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1798,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1799,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1800,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1801,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1802,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1803,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1804,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1805,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1806,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1807,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1808,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1809,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1810,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1811,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1812,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1813,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1814,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1815,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1816,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1817,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1818,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1819,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1820,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1821,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1822,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1823,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1824,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1825,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1826,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1827,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1828,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1829,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1830,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1831,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1832,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1833,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1834,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1835,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1836,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1837,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1838,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1839,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1840,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1841,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1842,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1843,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1844,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1845,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1846,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1847,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1848,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1849,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1850,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1851,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1852,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1853,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1854,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1855,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1856,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1857,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1858,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1859,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1860,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1861,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1862,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1863,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1864,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1865,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1866,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1867,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1868,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1869,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1870,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1871,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1872,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1873,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1874,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1875,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1876,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1877,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1878,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1879,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1880,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1881,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1882,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1883,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1884,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1885,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1886,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1887,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1888,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1889,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1890,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1891,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1892,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1893,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1894,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1895,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1896,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1897,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1898,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1899,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1900,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1901,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1902,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1903,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1904,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1905,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1906,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1907,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1908,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1909,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1910,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1911,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1912,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1913,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1914,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1915,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1916,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1917,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1918,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1919,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1920,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1921,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1922,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1923,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1924,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1925,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1926,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1927,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1928,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1929,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1930,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1931,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1932,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1933,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1934,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1935,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1936,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1937,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1938,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1939,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1940,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1941,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1942,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1943,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1944,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1945,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1946,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1947,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1948,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1949,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1950,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1951,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1952,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1953,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1954,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1955,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1956,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1957,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1958,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1959,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1960,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1961,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1962,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1963,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1964,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1965,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1966,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1967,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1968,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1969,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1970,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1971,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1972,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1973,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1974,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1975,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1976,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1977,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1978,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1979,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1980,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1981,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1982,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1983,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1984,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1985,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1986,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1987,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1988,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1989,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1990,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1991,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1992,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1993,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1994,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1995,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1996,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1997,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1998,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
1999,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2000,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2001,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2002,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2003,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2004,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2005,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2006,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2007,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2008,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2009,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2010,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2011,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2012,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2013,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2014,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2015,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2016,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2017,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2018,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2019,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2020,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2021,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2022,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2023,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2024,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2025,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2026,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2027,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2028,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2029,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2030,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2031,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2032,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2033,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2034,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2035,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2036,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2037,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2038,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2039,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2040,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2041,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2042,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2043,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2044,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2045,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2046,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2047,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2048,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2049,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2050,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2051,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2052,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2053,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2054,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2055,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2056,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2057,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2058,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2059,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2060,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2061,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2062,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2063,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2064,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2065,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2066,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2067,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2068,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2069,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2070,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2071,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2072,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2073,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2074,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2075,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2076,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2077,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2078,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2079,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2080,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2081,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2082,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2083,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2084,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2085,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2086,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2087,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2088,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2089,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2090,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2091,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2092,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2093,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2094,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2095,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2096,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2097,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2098,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2099,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2100,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2101,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2102,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2103,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2104,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2105,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2106,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2107,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2108,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2109,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2110,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2111,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2112,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2113,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2114,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2115,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2116,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2117,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2118,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2119,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2120,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2121,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2122,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2123,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2124,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2125,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2126,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2127,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2128,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2129,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2130,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2131,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2132,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2133,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2134,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2135,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2136,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2137,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2138,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2139,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2140,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2141,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2142,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2143,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2144,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2145,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2146,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2147,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2148,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2149,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2150,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2151,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2152,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2153,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2154,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2155,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2156,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2157,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2158,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2159,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2160,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2161,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2162,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2163,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2164,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2165,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2166,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2167,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2168,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2169,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2170,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2171,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2172,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2173,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2174,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2175,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2176,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2177,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2178,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2179,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2180,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2181,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2182,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2183,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2184,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2185,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2186,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2187,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2188,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2189,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2190,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2191,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2192,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2193,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2194,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2195,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2196,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2197,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2198,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2199,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2200,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2201,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2202,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2203,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2204,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2205,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2206,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2207,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2208,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2209,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2210,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2211,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2212,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2213,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2214,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2215,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2216,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2217,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2218,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2219,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2220,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2221,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2222,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2223,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2224,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2225,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2226,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2227,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2228,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2229,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2230,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2231,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2232,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2233,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2234,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2235,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2236,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2237,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2238,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2239,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2240,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2241,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2242,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2243,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2244,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2245,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2246,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2247,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2248,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2249,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2250,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2251,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2252,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2253,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2254,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2255,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2256,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2257,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2258,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2259,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2260,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2261,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2262,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2263,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2264,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2265,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2266,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2267,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2268,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2269,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2270,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2271,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2272,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2273,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2274,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2275,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2276,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2277,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2278,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2279,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2280,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2281,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2282,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2283,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2284,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2285,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2286,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2287,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2288,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2289,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2290,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2291,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2292,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2293,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2294,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2295,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2296,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2297,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2298,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2299,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2300,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2301,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2302,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2303,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2304,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2305,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2306,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2307,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2308,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2309,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2310,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2311,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2312,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2313,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2314,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2315,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2316,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2317,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2318,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2319,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2320,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2321,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2322,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2323,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2324,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2325,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2326,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2327,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2328,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2329,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2330,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2331,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2332,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2333,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2334,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2335,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2336,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2337,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2338,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2339,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2340,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2341,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2342,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2343,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2344,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2345,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2346,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2347,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2348,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2349,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2350,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2351,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2352,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2353,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2354,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2355,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2356,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2357,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2358,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2359,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2360,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2361,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2362,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2363,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2364,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2365,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2366,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2367,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2368,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2369,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2370,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2371,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2372,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2373,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2374,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2375,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2376,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2377,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2378,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2379,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2380,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2381,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2382,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2383,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2384,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2385,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2386,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2387,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2388,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2389,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2390,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2391,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2392,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2393,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2394,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2395,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2396,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2397,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2398,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2399,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2400,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2401,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2402,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2403,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2404,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2405,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2406,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2407,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2408,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2409,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2410,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2411,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2412,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2413,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2414,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2415,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2416,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2417,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2418,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2419,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2420,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2421,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2422,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2423,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2424,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2425,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2426,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2427,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2428,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2429,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2430,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2431,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2432,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2433,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2434,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2435,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2436,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2437,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2438,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2439,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2440,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2441,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2442,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2443,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2444,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2445,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2446,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2447,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2448,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2449,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2450,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2451,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2452,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2453,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2454,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2455,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2456,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2457,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2458,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2459,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2460,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2461,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2462,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2463,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2464,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2465,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2466,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2467,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2468,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2469,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2470,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2471,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2472,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2473,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2474,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2475,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2476,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2477,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2478,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2479,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2480,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2481,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2482,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2483,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2484,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2485,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2486,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2487,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2488,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2489,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2490,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2491,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2492,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2493,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2494,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2495,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2496,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2497,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2498,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2499,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2500,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2501,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2502,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2503,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2504,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2505,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2506,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2507,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2508,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2509,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2510,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2511,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2512,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2513,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2514,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2515,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2516,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2517,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2518,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2519,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2520,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2521,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2522,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2523,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2524,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2525,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2526,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2527,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2528,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2529,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2530,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2531,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2532,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2533,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2534,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2535,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2536,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2537,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2538,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2539,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2540,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2541,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2542,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2543,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2544,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2545,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2546,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2547,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2548,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2549,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2550,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2551,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2552,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2553,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2554,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2555,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2556,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2557,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2558,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2559,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2560,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2561,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2562,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2563,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2564,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2565,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2566,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2567,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2568,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2569,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2570,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2571,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2572,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2573,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2574,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2575,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2576,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2577,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2578,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2579,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2580,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2581,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2582,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2583,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2584,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2585,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2586,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2587,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2588,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2589,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2590,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2591,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2592,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2593,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2594,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2595,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2596,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2597,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2598,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2599,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2600,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2601,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2602,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2603,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2604,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2605,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2606,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2607,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2608,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2609,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2610,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2611,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2612,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2613,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2614,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2615,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2616,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2617,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2618,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2619,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2620,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2621,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2622,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2623,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2624,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2625,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2626,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2627,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2628,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2629,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2630,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2631,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2632,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2633,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2634,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2635,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2636,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2637,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2638,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2639,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2640,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2641,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2642,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2643,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2644,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2645,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2646,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2647,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2648,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2649,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2650,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2651,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2652,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2653,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2654,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2655,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2656,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2657,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2658,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2659,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2660,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2661,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2662,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2663,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2664,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2665,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2666,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2667,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2668,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2669,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2670,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2671,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2672,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2673,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2674,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2675,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2676,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2677,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2678,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2679,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2680,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2681,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2682,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2683,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2684,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2685,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2686,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2687,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2688,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2689,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2690,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2691,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2692,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2693,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2694,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2695,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2696,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2697,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2698,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2699,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2700,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2701,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2702,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2703,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2704,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2705,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2706,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2707,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2708,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2709,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2710,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2711,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2712,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2713,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2714,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2715,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2716,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2717,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2718,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2719,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2720,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2721,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2722,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2723,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2724,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2725,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2726,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2727,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2728,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2729,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2730,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2731,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2732,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2733,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2734,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2735,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2736,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2737,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2738,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2739,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2740,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2741,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2742,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2743,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2744,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2745,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2746,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2747,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2748,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2749,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2750,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2751,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2752,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2753,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2754,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2755,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2756,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2757,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2758,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2759,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2760,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2761,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2762,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2763,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2764,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2765,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2766,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2767,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2768,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2769,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2770,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2771,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2772,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2773,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2774,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2775,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2776,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2777,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2778,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2779,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2780,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2781,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2782,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2783,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2784,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2785,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2786,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2787,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2788,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2789,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2790,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2791,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2792,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2793,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2794,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2795,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2796,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2797,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2798,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2799,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2800,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2801,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2802,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2803,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2804,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2805,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2806,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2807,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2808,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2809,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2810,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2811,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2812,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2813,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2814,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2815,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2816,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2817,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2818,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2819,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2820,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2821,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2822,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2823,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2824,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2825,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2826,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2827,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2828,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2829,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2830,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2831,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2832,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2833,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2834,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2835,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2836,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2837,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2838,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2839,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2840,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2841,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2842,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2843,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2844,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2845,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2846,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2847,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2848,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2849,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2850,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2851,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2852,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2853,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2854,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2855,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2856,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2857,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2858,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2859,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2860,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2861,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2862,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2863,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2864,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2865,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2866,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2867,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2868,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2869,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2870,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2871,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2872,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2873,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2874,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2875,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2876,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2877,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2878,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2879,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2880,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2881,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2882,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2883,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2884,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2885,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2886,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2887,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2888,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2889,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2890,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2891,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2892,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2893,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2894,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2895,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2896,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2897,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2898,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2899,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2900,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2901,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2902,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2903,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2904,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2905,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2906,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2907,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2908,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2909,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2910,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2911,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2912,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2913,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2914,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2915,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2916,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2917,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2918,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2919,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2920,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2921,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2922,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2923,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2924,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2925,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2926,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2927,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2928,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2929,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2930,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2931,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2932,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2933,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2934,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2935,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2936,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2937,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2938,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2939,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2940,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2941,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2942,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2943,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2944,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2945,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2946,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2947,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2948,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2949,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2950,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2951,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2952,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2953,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2954,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2955,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2956,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2957,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2958,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2959,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2960,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2961,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2962,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2963,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2964,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2965,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2966,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2967,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2968,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2969,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2970,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2971,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2972,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2973,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2974,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2975,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2976,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2977,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2978,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2979,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2980,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2981,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2982,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2983,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2984,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2985,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2986,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2987,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2988,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2989,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
2990,0.5563835365,0,0.09903919682,0,0.632486687,0,0.01322329805,0,0.4354631005,0,0.3458015557,0,0.3265845689,0,0.02839747567,0,0.2657031527,0,0.3688965534,0,,
